Redshifts for 2410 Galaxies in the Century Survey Region

The `Century Survey' strip covers 102 square degrees within the limits 8.5h \leq \alpha_{1950} \leq 16.5h, 29.0 degrees \leq \delta_{1950} \leq 30.0 degrees. The strip passes through the Corona Borealis supercluster and the outer region of the Coma cluster. Within the Century Survey region, we have measured 2410 redshifts which constitute four overlapping complete redshift surveys: (1) 1728 galaxies with Kron-Cousins R_{phot} \leq 16.13 covering the entire strip, (2) 507 galaxies with R_{phot} \leq 16.4 in the right ascension range 8h 32m \leq \alpha_{1950} \leq 10h 45m, (3) 1251 galaxies with absorption- and K-corrected R_{CCD, corr} \leq 16.2 covering the right ascension range 8.5h \leq \alpha_{1950} \leq 13.5h and (4) 1255 galaxies with absorption- and K-corrected V_{CCD, corr} \leq 16.7 also covering the right ascension range 8.5h \leq \alpha_{1950} \leq 13.5h. All of these redshift samples are more than 98 % complete to the specified magnitude limit.

==> wegner.table2.dat <==
\documentclass{aastex}
\usepackage{natbib}

\begin{document}

\clearpage
\renewcommand{\arraystretch}{.6}
\oddsidemargin=-0.7in
\evensidemargin=-0.7in




\begin{deluxetable}{ccrrrcccl}
\tabletypesize{\scriptsize}
\tablecaption{The Photographic Century Survey\label{tbl-1}}
\tablewidth{0pt}
\tablehead{
\colhead{RA} & \colhead{Dec}   & \colhead{$R_{KC}$}   &
\colhead{$cz$} &
\colhead{$cz err$}  & \colhead{Type} & \colhead{note1} &
\colhead{sample}     & \colhead{note2} \\
	\colhead{1} &
	\colhead{2} &
	\colhead{3} &
	\colhead{4} &
	\colhead{5} &
	\colhead{6} &
	\colhead{7} &
	\colhead{8} &
	\colhead{9}
}
\startdata
 8:35:36.02	&	29:26:37.0	&	14.59	&	23369	&	  36	&	E      	&	      	&	OCS   	&	                                     \\
 8:35:49.07	&	28:53:13.0	&	15.50	&	15458	&	  71	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
 8:35:54.24	&	29:25:38.2	&	16.16	&	23836	&	  58	&	       	&	      	&	DCS   	&	                                     \\
 8:35:54.57	&	29:41:33.2	&	16.07	&	31883	&	  63	&	S0     	&	      	&	OCS   	&	                                     \\
 8:35:56.24	&	29:40:55.3	&	16.32	&	30782	&	  84	&	       	&	      	&	DCS   	&	                                     \\
 8:36:03.29	&	28:57:46.9	&	15.67	&	15660	&	  76	&	Sc     	&	      	&	OCS   	&	                                     \\
 8:36:07.77	&	29:15:23.1	&	16.41	&	15470	&	  50	&	       	&	      	&	      	&	                                     \\
 8:36:14.33	&	29:03:16.4	&	15.75	&	24895	&	  36	&	S0     	&	      	&	OCS   	&	                                     \\
 8:36:38.20	&	29:34:00.7	&	15.81	&	15527	&	  52	&	E      	&	      	&	OCS   	&	                                     \\
 8:36:39.29	&	28:59:41.3	&	16.39	&	25167	&	  84	&	       	&	CG    	&	DCS   	&	                                     \\
 8:36:59.34	&	29:45:23.3	&	15.84	&	15248	&	  51	&	Sb     	&	      	&	OCS   	&	                                     \\
 8:37:32.16	&	29:04:37.4	&	15.20	&	17390	&	  64	&	SBc    	&	      	&	OCS   	&	                                     \\
 8:37:48.66	&	29:46:56.5	&	15.92	&	15383	&	  47	&	S0     	&	      	&	OCS   	&	                                     \\
 8:37:54.22	&	29:47:42.8	&	16.38	&	25072	&	  51	&	       	&	      	&	DCS   	&	                                     \\
 8:38:23.30	&	29:45:22.1	&	15.96	&	32144	&	  43	&	E      	&	      	&	OCS   	&	                                     \\
 8:38:33.02	&	29:28:55.2	&	16.15	&	24955	&	  42	&	       	&	      	&	DCS   	&	                                     \\
 8:38:39.55	&	29:11:27.7	&	16.20	&	 6224	&	  45	&	       	&	      	&	DCS   	&	                                     \\
 8:38:48.06	&	29:22:12.0	&	15.45	&	23470	&	  63	&	E      	&	      	&	OCS   	&	                                     \\
 8:38:50.01	&	28:55:17.7	&	15.64	&	27704	&	  62	&	E      	&	      	&	OCS   	&	                                     \\
 8:39:15.89	&	28:50:39.3	&	14.43	&	23750	&	 250	&	Sa     	&	      	&	OCS   	&	                                     \\
 8:39:31.43	&	29:09:13.9	&	15.96	&	23512	&	  73	&	E      	&	      	&	OCS   	&	                                     \\
 8:39:46.13	&	29:16:54.9	&	15.95	&	23857	&	  59	&	S0     	&	      	&	OCS   	&	                                     \\
 8:39:56.68	&	28:59:16.3	&	16.08	&	25171	&	  70	&	Sb     	&	      	&	OCS   	&	                                     \\
 8:40:02.35	&	29:49:02.9	&	14.44	&	19401	&	  40	&	Sc     	&	      	&	OCS   	&	                                     \\
 8:40:10.72	&	29:07:25.3	&	15.95	&	23895	&	  65	&	Sb     	&	      	&	OCS   	&	                                     \\
 8:40:15.09	&	29:25:17.5	&	16.30	&	23682	&	  55	&	       	&	      	&	DCS   	&	                                     \\
 8:40:15.66	&	28:50:44.7	&	14.76	&	24325	&	  56	&	Sc     	&	      	&	OCS   	&	                                     \\
 8:40:21.39	&	29:12:53.8	&	16.21	&	23618	&	  65	&	       	&	      	&	DCS   	&	                                     \\
 8:40:29.20	&	29:26:40.5	&	15.15	&	15319	&	  52	&	E      	&	      	&	OCS   	&	                                     \\
 8:40:50.64	&	29:12:00.6	&	15.74	&	23925	&	  49	&	Sc     	&	      	&	OCS   	&	                                     \\
 8:40:54.43	&	29:19:44.9	&	15.18	&	23849	&	  69	&	Sc     	&	      	&	OCS   	&	                                     \\
 8:40:59.24	&	29:13:22.6	&	16.06	&	23774	&	  53	&	E      	&	      	&	OCS   	&	                                     \\
 8:41:02.43	&	29:03:40.1	&	15.54	&	31437	&	  54	&	Pec    	&	      	&	OCS   	&	2 gals?                              \\
 8:41:03.99	&	29:13:44.0	&	15.03	&	23668	&	  47	&	S0     	&	      	&	OCS   	&	                                     \\
 8:41:07.77	&	29:19:30.6	&	16.43	&	24343	&	  56	&	       	&	      	&	      	&	                                     \\
 8:41:17.76	&	29:15:17.5	&	16.26	&	24162	&	  60	&	       	&	      	&	DCS   	&	                                     \\
 8:41:43.55	&	29:30:45.3	&	16.25	&	24090	&	  58	&	       	&	      	&	DCS   	&	                                     \\
 8:41:45.82	&	29:47:55.7	&	15.99	&	29666	&	  45	&	Sb     	&	      	&	OCS   	&	                                     \\
 8:42:45.42	&	29:23:59.3	&	15.36	&	 8276	&	  38	&	Sb     	&	      	&	OCS   	&	                                     \\
 8:42:55.88	&	29:27:27.0	&	16.22	&	59360	&	 200	&	       	&	      	&	DCS   	&	                                     \\
 8:43:10.67	&	29:19:44.7	&	16.35	&	24550	&	  66	&	       	&	      	&	DCS   	&	                                     \\
 8:43:21.27	&	28:49:52.4	&	15.15	&	25139	&	  44	&	E      	&	      	&	OCS   	&	                                     \\
 8:43:37.67	&	29:19:21.6	&	16.40	&	 5564	&	  16	&	       	&	      	&	      	&	                                     \\
 8:43:44.81	&	29:19:21.6	&	16.11	&	23825	&	  54	&	Sc     	&	      	&	OCS   	&	                                     \\
 8:44:21.35	&	29:06:09.2	&	16.28	&	    0	&	   0	&	       	&	      	&	DCS   	&	                                     \\
 8:44:36.54	&	29:21:13.7	&	15.63	&	30092	&	  64	&	E      	&	      	&	OCS   	&	                                     \\
 8:44:53.37	&	29:39:22.3	&	16.43	&	30361	&	  60	&	       	&	      	&	      	&	                                     \\
 8:45:12.43	&	29:18:23.8	&	15.96	&	29971	&	  58	&	E      	&	      	&	OCS   	&	                                     \\
 8:45:20.80	&	29:18:01.2	&	16.27	&	30130	&	  55	&	       	&	      	&	DCS   	&	                                     \\
 8:45:37.76	&	29:40:17.7	&	16.04	&	20890	&	  75	&	Sb     	&	      	&	OCS   	&	                                     \\
 8:45:47.12	&	29:16:18.4	&	16.09	&	30273	&	  60	&	S0     	&	      	&	OCS   	&	                                     \\
 8:45:48.20	&	29:20:54.3	&	15.98	&	21465	&	  40	&	S0     	&	      	&	OCS   	&	                                     \\
 8:45:55.87	&	29:46:26.2	&	16.29	&	14847	&	  67	&	       	&	      	&	DCS   	&	                                     \\
 8:45:56.20	&	29:15:25.1	&	16.13	&	29621	&	  64	&	       	&	      	&	DCS   	&	                                     \\
 8:45:58.55	&	29:18:49.0	&	16.33	&	29173	&	  64	&	       	&	      	&	DCS   	&	                                     \\
 8:46:07.97	&	29:22:47.9	&	15.58	&	21088	&	  28	&	Sa     	&	      	&	OCS   	&	                                     \\
 8:46:20.56	&	29:23:04.3	&	16.01	&	29433	&	  56	&	Sb     	&	      	&	OCS   	&	                                     \\
 8:46:26.09	&	29:45:38.8	&	16.27	&	21348	&	  76	&	       	&	      	&	DCS   	&	                                     \\
 8:46:26.70	&	29:34:21.2	&	16.40	&	21865	&	  36	&	       	&	      	&	      	&	                                     \\
 8:46:28.84	&	29:40:54.0	&	16.10	&	21410	&	  47	&	E      	&	      	&	OCS   	&	                                     \\
 8:46:32.45	&	29:35:55.9	&	14.41	&	21053	&	  41	&	S0     	&	      	&	OCS   	&	                                     \\
 8:46:35.04	&	29:36:15.7	&	16.05	&	21219	&	  64	&	Sa     	&	      	&	OCS   	&	                                     \\
 8:46:37.75	&	29:39:03.0	&	16.24	&	21234	&	  65	&	       	&	      	&	DCS   	&	                                     \\
 8:46:39.14	&	29:48:42.8	&	15.41	&	21584	&	  72	&	E      	&	      	&	OCS   	&	                                     \\
 8:46:42.33	&	29:38:48.9	&	16.27	&	21214	&	  65	&	       	&	      	&	DCS   	&	                                     \\
 8:46:57.15	&	29:28:11.5	&	15.77	&	21165	&	  43	&	E      	&	      	&	OCS   	&	                                     \\
 8:47:09.00	&	29:46:56.4	&	15.71	&	14644	&	  52	&	Sa     	&	      	&	OCS   	&	                                     \\
 8:47:12.88	&	29:36:14.9	&	15.50	&	21020	&	  57	&	SBc    	&	      	&	OCS   	&	                                     \\
 8:47:24.69	&	29:05:15.8	&	16.36	&	35874	&	  50	&	       	&	      	&	DCS   	&	                                     \\
 8:47:27.15	&	28:50:41.2	&	15.43	&	13506	&	  76	&	Sc     	&	      	&	OCS   	&	                                     \\
 8:47:34.00	&	29:44:21.4	&	15.85	&	14731	&	  52	&	Sa     	&	      	&	OCS   	&	                                     \\
 8:47:42.35	&	29:01:23.0	&	15.94	&	35734	&	  69	&	E      	&	      	&	OCS   	&	                                     \\
 8:47:54.97	&	29:25:32.5	&	16.37	&	30117	&	  46	&	       	&	      	&	DCS   	&	                                     \\
 8:48:10.23	&	29:31:46.4	&	15.95	&	 8254	&	  52	&	Sc     	&	      	&	OCS   	&	                                     \\
 8:48:10.44	&	29:29:28.9	&	14.36	&	 8017	&	  36	&	Sb     	&	      	&	OCS   	&	                                     \\
 8:48:18.64	&	29:23:45.6	&	16.11	&	35667	&	  52	&	E      	&	      	&	OCS   	&	                                     \\
 8:48:20.66	&	29:04:27.6	&	16.39	&	14951	&	  48	&	       	&	      	&	DCS   	&	                                     \\
 8:48:31.38	&	29:21:18.4	&	16.41	&	30912	&	  52	&	       	&	      	&	      	&	                                     \\
 8:49:11.65	&	29:15:24.3	&	16.20	&	25568	&	 127	&	       	&	      	&	DCS   	&	                                     \\
 8:49:27.23	&	29:31:12.2	&	14.47	&	 8175	&	  25	&	Sc     	&	      	&	OCS   	&	                                     \\
 8:49:56.70	&	29:38:54.9	&	16.18	&	31930	&	  43	&	       	&	      	&	DCS   	&	                                     \\
 8:50:03.51	&	29:36:24.2	&	16.05	&	31268	&	  41	&	E      	&	      	&	OCS   	&	                                     \\
 8:50:07.06	&	29:32:52.2	&	15.15	&	31069	&	  50	&	E      	&	      	&	OCS   	&	interact.                           \\
 8:50:07.61	&	29:32:57.0	&	15.15	&	31998	&	  31	&	E      	&	      	&	OCS   	&	pair?                               \\
 8:50:23.78	&	29:31:41.8	&	16.37	&	 8025	&	  39	&	       	&	      	&	DCS   	&	                                     \\
 8:50:24.95	&	29:40:50.9	&	16.10	&	 8120	&	  39	&	E      	&	      	&	OCS   	&	                                     \\
 8:50:27.63	&	29:06:03.3	&	15.58	&	14877	&	  99	&	E      	&	      	&	OCS   	&	                                     \\
 8:50:32.38	&	29:07:36.0	&	16.20	&	29295	&	  52	&	       	&	      	&	DCS   	&	                                     \\
 8:50:46.39	&	29:39:14.8	&	16.31	&	23750	&	  40	&	       	&	      	&	DCS   	&	                                     \\
 8:50:49.83	&	29:35:58.5	&	16.43	&	31843	&	  59	&	       	&	      	&	      	&	                                     \\
 8:50:56.79	&	29:12:00.8	&	15.48	&	 7900	&	  36	&	Sb     	&	      	&	OCS   	&	interact                            \\
 8:51:00.01	&	29:10:54.7	&	14.32	&	 7991	&	  39	&	Sc     	&	      	&	OCS   	&	pair                                \\
 8:51:07.24	&	29:37:10.0	&	16.28	&	23560	&	  63	&	       	&	      	&	DCS   	&	                                     \\
 8:51:30.87	&	29:20:40.7	&	16.38	&	 8208	&	  46	&	       	&	      	&	DCS   	&	                                     \\
 8:51:48.58	&	29:16:46.8	&	14.86	&	 8106	&	  48	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
 8:51:50.35	&	28:50:28.4	&	16.36	&	28541	&	  65	&	       	&	      	&	DCS   	&	                                     \\
 8:51:54.30	&	29:25:36.5	&	16.22	&	25157	&	  68	&	       	&	      	&	DCS   	&	                                     \\
 8:51:54.06	&	28:50:56.1	&	16.34	&	28763	&	  89	&	       	&	      	&	DCS   	&	                                     \\
 8:52:03.04	&	29:43:16.0	&	15.66	&	31115	&	  42	&	S0     	&	      	&	OCS   	&	                                     \\
 8:52:07.08	&	28:50:12.7	&	15.62	&	29023	&	  64	&	Sa     	&	      	&	OCS   	&	                                     \\
 8:52:08.18	&	29:41:37.5	&	15.41	&	14549	&	  38	&	Sc     	&	      	&	OCS   	&	                                     \\
 8:52:09.81	&	29:25:21.6	&	16.27	&	25598	&	 371	&	       	&	      	&	DCS   	&	                                     \\
 8:52:11.41	&	29:29:06.1	&	16.25	&	24928	&	  84	&	       	&	      	&	DCS   	&	                                     \\
 8:52:12.79	&	29:24:39.3	&	15.02	&	25612	&	  45	&	S0     	&	      	&	OCS   	&	                                     \\
 8:52:14.26	&	29:20:18.4	&	15.46	&	25373	&	  45	&	E      	&	      	&	OCS   	&	                                     \\
 8:52:15.04	&	29:40:20.2	&	16.06	&	31078	&	  43	&	Sc     	&	      	&	OCS   	&	                                     \\
 8:52:15.65	&	29:25:47.1	&	15.93	&	28696	&	  57	&	Sb     	&	      	&	OCS   	&	                                     \\
 8:52:16.44	&	29:42:47.6	&	16.27	&	31065	&	  67	&	       	&	IP    	&	DCS   	&	                                     \\
 8:52:23.83	&	28:54:47.0	&	15.91	&	28568	&	  52	&	Sb     	&	      	&	OCS   	&	                                     \\
 8:52:27.44	&	29:40:07.1	&	16.05	&	14583	&	  52	&	E      	&	      	&	OCS   	&	                                     \\
 8:52:27.05	&	28:55:40.2	&	16.35	&	24895	&	  54	&	       	&	      	&	DCS   	&	                                     \\
 8:52:42.81	&	28:58:07.4	&	16.41	&	26207	&	  52	&	       	&	      	&	      	&	                                     \\
 8:52:45.07	&	29:09:04.6	&	16.35	&	28876	&	  84	&	       	&	      	&	DCS   	&	                                     \\
 8:52:46.75	&	28:55:29.1	&	15.46	&	24564	&	  57	&	Sc     	&	      	&	OCS   	&	                                     \\
 8:53:10.68	&	28:58:25.9	&	16.26	&	26258	&	  61	&	       	&	      	&	DCS   	&	                                     \\
 8:53:47.66	&	29:12:34.0	&	16.32	&	25580	&	  65	&	       	&	      	&	DCS   	&	                                     \\
 8:53:50.24	&	29:04:24.6	&	15.79	&	24975	&	  37	&	E      	&	      	&	OCS   	&	                                     \\
 8:53:50.54	&	29:06:43.6	&	15.67	&	25205	&	  46	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
 8:53:53.55	&	29:00:19.0	&	15.73	&	24504	&	  53	&	Sb     	&	      	&	OCS   	&	                                     \\
 8:54:01.54	&	29:07:31.8	&	16.25	&	25109	&	  52	&	       	&	      	&	DCS   	&	                                     \\
 8:54:04.48	&	29:03:13.2	&	15.22	&	25232	&	  41	&	S0     	&	      	&	OCS   	&	                                     \\
 8:54:08.45	&	29:21:27.0	&	15.47	&	24908	&	 100	&	Sc     	&	      	&	OCS   	&	                                     \\
 8:54:21.07	&	29:02:46.1	&	16.06	&	13014	&	  38	&	Sc     	&	      	&	OCS   	&	                                     \\
 8:54:22.94	&	28:56:59.3	&	15.31	&	25210	&	  48	&	Sc     	&	      	&	OCS   	&	                                     \\
 8:54:35.79	&	29:01:39.8	&	15.54	&	25058	&	  48	&	Sb     	&	      	&	OCS   	&	                                     \\
 8:54:38.22	&	29:11:24.7	&	15.66	&	24155	&	  54	&	Sb     	&	      	&	OCS   	&	                                     \\
 8:54:41.76	&	29:00:13.8	&	15.97	&	24872	&	  75	&	Sa     	&	      	&	OCS   	&	edgeon                               \\
 8:54:43.57	&	29:19:06.8	&	16.41	&	25266	&	  53	&	       	&	      	&	      	&	                                     \\
 8:54:51.06	&	28:51:05.5	&	16.17	&	25647	&	  54	&	       	&	      	&	DCS   	&	                                     \\
 8:54:54.31	&	29:01:24.1	&	16.05	&	25527	&	  81	&	Sc     	&	      	&	OCS   	&	                                     \\
 8:54:57.84	&	29:03:21.3	&	16.16	&	24996	&	  39	&	       	&	NS    	&	DCS   	&	                                     \\
 8:55:12.33	&	29:30:07.0	&	16.14	&	24644	&	  53	&	       	&	      	&	DCS   	&	                                     \\
 8:56:19.96	&	28:58:52.2	&	15.95	&	13009	&	  48	&	Sa     	&	      	&	OCS   	&	                                     \\
 8:56:29.21	&	29:40:04.2	&	14.76	&	14630	&	  45	&	Sb     	&	      	&	OCS   	&	                                     \\
 8:56:30.12	&	29:02:38.6	&	16.14	&	26208	&	  79	&	       	&	      	&	DCS   	&	                                     \\
 8:57:00.52	&	29:39:42.6	&	15.88	&	25668	&	  86	&	E      	&	      	&	OCS   	&	                                     \\
 8:58:57.81	&	28:54:05.8	&	14.67	&	12727	&	  25	&	Sc     	&	      	&	OCS   	&	                                     \\
 8:59:49.43	&	29:25:32.3	&	16.03	&	17638	&	  65	&	Sc     	&	      	&	OCS   	&	Sb                                   \\
 8:59:52.23	&	29:04:22.0	&	16.19	&	25676	&	  42	&	       	&	      	&	DCS   	&	                                     \\
 9:00:07.30	&	29:37:58.7	&	14.88	&	 8020	&	  58	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
 9:00:17.76	&	28:58:30.0	&	16.24	&	47088	&	  65	&	       	&	      	&	DCS   	&	                                     \\
 9:00:25.84	&	29:47:46.9	&	15.32	&	14501	&	  41	&	S0     	&	      	&	OCS   	&	Sb                                   \\
 9:00:40.80	&	29:35:41.2	&	16.06	&	 8100	&	  62	&	Sa     	&	      	&	OCS   	&	                                     \\
 9:00:44.91	&	29:40:56.4	&	15.13	&	17680	&	  78	&	Sd     	&	      	&	OCS   	&	Sb                                   \\
 9:01:32.70	&	29:32:34.3	&	15.26	&	14643	&	  41	&	S0     	&	      	&	OCS   	&	E                                    \\
 9:01:46.93	&	29:04:15.6	&	15.34	&	12582	&	  42	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
 9:01:50.71	&	29:00:32.6	&	15.25	&	25601	&	  70	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
 9:02:50.61	&	28:59:23.1	&	16.19	&	25667	&	  49	&	       	&	      	&	DCS   	&	                                     \\
 9:02:56.00	&	28:56:29.6	&	15.58	&	14368	&	  48	&	Sb     	&	      	&	OCS   	&	S0                                   \\
 9:03:19.81	&	29:07:46.8	&	14.44	&	 6577	&	  55	&	Sc     	&	      	&	OCS   	&	Sb                                   \\
 9:03:42.52	&	29:17:46.5	&	14.26	&	 3011	&	  36	&	Sb     	&	      	&	OCS   	&	Sa                                   \\
 9:03:43.40	&	29:42:39.4	&	15.99	&	16236	&	  34	&	Sa     	&	      	&	OCS   	&	edgeon Sb                            \\
 9:03:47.87	&	29:09:37.1	&	16.14	&	 6760	&	  61	&	       	&	      	&	DCS   	&	                                     \\
 9:04:27.01	&	29:18:56.4	&	16.53	&	 6635	&	  33	&	       	&	      	&	      	&	                                     \\
 9:06:00.29	&	29:20:41.9	&	15.42	&	 6741	&	 110	&	Sd     	&	      	&	OCS   	&	                                     \\
 9:06:08.68	&	29:29:30.3	&	16.32	&	29890	&	  39	&	       	&	      	&	DCS   	&	                                     \\
 9:06:37.91	&	29:04:09.8	&	15.80	&	14407	&	  58	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:06:47.65	&	29:13:10.9	&	15.67	&	14434	&	  35	&	Sb     	&	      	&	OCS   	&	                                     \\
 9:06:53.30	&	28:55:30.8	&	16.41	&	47022	&	  79	&	       	&	      	&	      	&	                                     \\
 9:07:08.87	&	29:28:34.3	&	16.35	&	19071	&	  81	&	       	&	      	&	DCS   	&	                                     \\
 9:07:17.11	&	29:21:50.8	&	15.74	&	22345	&	  45	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:08:01.40	&	29:32:45.9	&	16.06	&	31405	&	  36	&	S0     	&	      	&	OCS   	&	                                     \\
 9:08:28.54	&	28:54:40.1	&	14.55	&	 6436	&	  54	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:08:29.39	&	28:49:23.0	&	15.99	&	30925	&	  39	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:08:39.42	&	29:35:24.6	&	16.25	&	14374	&	  68	&	       	&	      	&	DCS   	&	                                     \\
 9:08:56.85	&	29:05:31.2	&	15.85	&	30963	&	  33	&	E      	&	      	&	OCS   	&	                                     \\
 9:09:11.38	&	28:59:35.9	&	16.42	&	30998	&	  55	&	       	&	      	&	      	&	                                     \\
 9:09:42.43	&	29:09:53.3	&	16.14	&	14497	&	  32	&	       	&	      	&	DCS   	&	                                     \\
 9:10:00.04	&	29:04:25.5	&	16.20	&	30886	&	  45	&	       	&	      	&	DCS   	&	                                     \\
 9:10:38.67	&	29:42:39.5	&	16.32	&	33021	&	  81	&	       	&	      	&	DCS   	&	                                     \\
 9:10:48.55	&	29:42:26.2	&	16.41	&	23022	&	  43	&	       	&	      	&	      	&	                                     \\
 9:10:49.64	&	28:53:54.0	&	16.04	&	10861	&	  59	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
 9:11:29.90	&	29:18:38.7	&	15.11	&	14319	&	  29	&	E      	&	      	&	OCS   	&	                                     \\
 9:11:30.96	&	28:49:36.8	&	13.80	&	10252	&	  27	&	S0     	&	      	&	OCS   	&	                                     \\
 9:11:48.60	&	29:30:08.3	&	16.46	&	11143	&	  34	&	       	&	      	&	      	&	                                     \\
 9:11:54.21	&	29:34:11.9	&	15.53	&	 6866	&	  35	&	Sa     	&	      	&	OCS   	&	                                     \\
 9:12:23.46	&	28:59:31.6	&	16.30	&	31056	&	  71	&	       	&	      	&	DCS   	&	                                     \\
 9:12:24.49	&	29:00:12.4	&	15.85	&	30972	&	  46	&	E      	&	      	&	OCS   	&	                                     \\
 9:12:26.63	&	28:58:44.2	&	15.81	&	30994	&	  54	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:12:45.36	&	29:25:17.6	&	14.51	&	 6350	&	  49	&	S0     	&	      	&	OCS   	&	                                     \\
 9:12:45.80	&	29:21:58.5	&	16.19	&	 6479	&	  24	&	       	&	      	&	DCS   	&	                                     \\
 9:12:55.50	&	29:00:04.1	&	16.32	&	17870	&	  47	&	       	&	      	&	DCS   	&	                                     \\
 9:12:58.96	&	29:30:17.7	&	16.38	&	32480	&	  43	&	       	&	      	&	DCS   	&	                                     \\
 9:13:01.00	&	29:32:16.7	&	15.17	&	 6145	&	  37	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:13:03.08	&	29:00:35.3	&	16.40	&	30397	&	  52	&	       	&	      	&	      	&	                                     \\
 9:13:17.18	&	29:07:00.5	&	15.92	&	 6639	&	  44	&	Sb     	&	      	&	OCS   	&	                                     \\
 9:13:31.44	&	28:57:08.6	&	13.04	&	 7946	&	  31	&	Sb     	&	      	&	OCS   	&	                                     \\
 9:13:48.85	&	29:10:23.4	&	14.03	&	 4229	&	  36	&	Sb     	&	      	&	OCS   	&	companion                            \\
 9:13:54.36	&	29:10:44.6	&	15.72	&	 4027	&	  52	&	Sc     	&	      	&	OCS   	&	companion                            \\
 9:14:14.81	&	29:41:44.0	&	16.28	&	 6649	&	  35	&	       	&	      	&	DCS   	&	                                     \\
 9:14:19.93	&	29:32:44.2	&	16.45	&	 6700	&	  70	&	       	&	      	&	      	&	                                     \\
 9:14:33.18	&	29:41:04.6	&	16.46	&	53952	&	  96	&	       	&	      	&	      	&	                                     \\
 9:14:51.45	&	29:39:27.4	&	16.44	&	39525	&	  64	&	       	&	      	&	      	&	                                     \\
 9:14:52.15	&	29:01:48.3	&	16.48	&	19054	&	  58	&	       	&	      	&	      	&	                                     \\
 9:14:59.77	&	29:43:50.5	&	12.72	&	 6313	&	  29	&	Sa     	&	      	&	OCS   	&	                                     \\
 9:15:03.65	&	29:16:12.8	&	13.61	&	 6405	&	  28	&	SBc    	&	      	&	OCS   	&	                                     \\
 9:15:11.24	&	29:15:09.2	&	15.64	&	 6227	&	  43	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
 9:15:50.89	&	28:54:01.7	&	16.03	&	25827	&	  75	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:16:18.81	&	28:53:20.0	&	15.04	&	 6610	&	  42	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:16:41.16	&	29:20:21.8	&	14.73	&	10890	&	  27	&	E      	&	      	&	OCS   	&	                                     \\
 9:16:47.46	&	29:21:11.8	&	15.84	&	11128	&	  32	&	E      	&	      	&	OCS   	&	                                     \\
 9:17:00.17	&	29:21:03.0	&	15.23	&	10829	&	  50	&	Sb     	&	      	&	OCS   	&	                                     \\
 9:17:04.29	&	29:31:17.7	&	16.30	&	26497	&	  49	&	       	&	      	&	DCS   	&	                                     \\
 9:17:08.39	&	29:22:17.8	&	14.81	&	10710	&	  50	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
 9:17:16.54	&	29:01:03.2	&	14.85	&	19101	&	  60	&	E      	&	      	&	OCS   	&	                                     \\
 9:18:50.47	&	29:02:23.3	&	14.97	&	22232	&	  44	&	Sb     	&	      	&	OCS   	&	                                     \\
 9:19:01.57	&	29:19:42.1	&	16.14	&	19041	&	  32	&	       	&	      	&	DCS   	&	                                     \\
 9:19:26.95	&	29:11:36.2	&	16.45	&	25999	&	  50	&	       	&	      	&	      	&	                                     \\
 9:19:44.57	&	28:56:16.0	&	15.00	&	17798	&	  36	&	Sb     	&	      	&	OCS   	&	                                     \\
 9:20:08.39	&	29:31:30.9	&	16.47	&	42646	&	  67	&	       	&	      	&	      	&	                                     \\
 9:20:13.47	&	28:59:20.6	&	15.42	&	19013	&	  39	&	Sa     	&	      	&	OCS   	&	                                     \\
 9:20:25.15	&	29:04:17.8	&	16.14	&	26648	&	  58	&	       	&	      	&	DCS   	&	                                     \\
 9:20:56.58	&	28:52:56.9	&	14.71	&	 6541	&	  28	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
 9:21:03.12	&	29:25:15.6	&	16.45	&	35675	&	  42	&	       	&	      	&	      	&	                                     \\
 9:21:07.76	&	28:55:47.6	&	14.70	&	10565	&	  20	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
 9:22:20.30	&	28:48:14.0	&	16.43	&	25748	&	  19	&	       	&	      	&	      	&	                                     \\
 9:22:51.15	&	28:55:52.3	&	16.19	&	22718	&	  50	&	       	&	      	&	DCS   	&	                                     \\
 9:22:51.29	&	28:55:30.5	&	16.08	&	22828	&	  35	&	E      	&	      	&	OCS   	&	                                     \\
 9:22:53.83	&	29:19:44.4	&	14.71	&	 6760	&	  71	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:22:54.00	&	29:28:28.8	&	15.74	&	18789	&	  55	&	Sb     	&	      	&	OCS   	&	                                     \\
 9:23:19.72	&	29:46:10.1	&	15.91	&	18795	&	  54	&	S0     	&	      	&	OCS   	&	                                     \\
 9:23:34.91	&	28:49:28.2	&	16.43	&	 6690	&	  17	&	       	&	      	&	      	&	                                     \\
 9:23:48.12	&	29:33:38.7	&	16.12	&	22913	&	  47	&	E      	&	      	&	OCS   	&	                                     \\
 9:23:48.62	&	29:20:26.6	&	15.55	&	 9859	&	  47	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:23:54.26	&	29:07:34.0	&	16.39	&	 9805	&	 110	&	       	&	      	&	DCS   	&	                                     \\
 9:24:01.44	&	29:07:24.8	&	15.58	&	 9810	&	  48	&	S0     	&	      	&	OCS   	&	                                     \\
 9:24:02.23	&	29:08:31.7	&	15.64	&	23130	&	  62	&	Sd     	&	      	&	OCS   	&	                                     \\
 9:24:46.25	&	28:48:58.6	&	14.49	&	 8111	&	  55	&	Sb     	&	      	&	OCS   	&	                                     \\
 9:25:17.46	&	29:29:31.3	&	14.43	&	 7998	&	  50	&	Sb     	&	      	&	OCS   	&	                                     \\
 9:25:55.99	&	29:39:30.1	&	15.80	&	18613	&	  42	&	Sc     	&	      	&	OCS   	&	Sa                                   \\
 9:26:00.76	&	29:28:41.7	&	15.31	&	23490	&	  42	&	Sa     	&	      	&	OCS   	&	Sc                                   \\
 9:26:56.60	&	29:04:42.5	&	15.39	&	14598	&	  57	&	Sb     	&	      	&	OCS   	&	edgeon Sb                            \\
 9:26:57.97	&	29:17:19.2	&	15.55	&	22607	&	  84	&	S0     	&	      	&	OCS   	&	Sb                                   \\
 9:27:06.10	&	29:45:05.9	&	15.64	&	 7763	&	  48	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:27:08.08	&	29:24:09.4	&	14.55	&	 7793	&	  50	&	Sc     	&	      	&	OCS   	&	Sb edgeon                            \\
 9:27:28.49	&	29:46:43.4	&	16.08	&	30975	&	  57	&	Sb     	&	      	&	OCS   	&	                                     \\
 9:27:27.83	&	28:55:42.4	&	16.46	&	43476	&	  70	&	       	&	      	&	      	&	                                     \\
 9:27:34.66	&	29:26:29.1	&	16.43	&	22928	&	  41	&	       	&	      	&	      	&	                                     \\
 9:27:35.93	&	28:47:54.8	&	14.71	&	 4149	&	  20	&	Sd     	&	      	&	OCS   	&	Sc                                   \\
 9:27:40.15	&	29:33:02.7	&	15.55	&	 7935	&	  55	&	Sc     	&	      	&	OCS   	&	edgeon Sc                            \\
 9:28:08.98	&	29:37:24.2	&	15.61	&	 8199	&	  34	&	Sb     	&	      	&	OCS   	&	edgeon Sb                            \\
 9:28:17.96	&	29:42:23.7	&	14.55	&	 8120	&	  29	&	S0     	&	      	&	OCS   	&	E                                    \\
 9:28:31.89	&	29:31:23.2	&	16.13	&	22921	&	  49	&	E      	&	      	&	OCS   	&	E                                    \\
 9:28:40.96	&	29:46:10.9	&	15.96	&	22842	&	  50	&	E      	&	      	&	OCS   	&	Sa                                   \\
 9:28:45.56	&	28:52:35.4	&	15.35	&	18632	&	  52	&	E      	&	      	&	OCS   	&	Sa                                   \\
 9:29:03.45	&	29:28:18.2	&	15.86	&	 7910	&	  67	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
 9:30:09.20	&	28:53:50.9	&	15.49	&	10467	&	  46	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
 9:30:16.89	&	29:32:24.1	&	13.14	&	 1678	&	  31	&	SB0    	&	      	&	OCS   	&	                                     \\
 9:30:29.38	&	29:16:02.8	&	16.22	&	41974	&	  80	&	       	&	      	&	DCS   	&	                                     \\
 9:31:09.61	&	29:30:33.9	&	15.45	&	18998	&	  69	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
 9:31:38.76	&	29:08:57.5	&	15.30	&	22582	&	  79	&	E      	&	      	&	OCS   	&	                                     \\
 9:32:23.02	&	29:00:23.7	&	15.28	&	13028	&	  54	&	E      	&	      	&	OCS   	&	                                     \\
 9:33:05.28	&	29:10:14.7	&	15.59	&	39456	&	  60	&	E      	&	      	&	OCS   	&	                                     \\
 9:33:59.02	&	29:13:23.6	&	15.38	&	28083	&	  98	&	Pec    	&	NS    	&	OCS   	&	* + Sc?                              \\
 9:34:22.03	&	29:13:49.6	&	15.95	&	38490	&	  54	&	Sa     	&	CG    	&	OCS   	&	                                     \\
 9:35:19.91	&	28:51:32.4	&	15.86	&	38733	&	  60	&	Sa     	&	      	&	OCS   	&	                                     \\
 9:35:46.43	&	29:33:16.0	&	15.65	&	16509	&	  49	&	E      	&	      	&	OCS   	&	                                     \\
 9:36:07.60	&	29:06:45.6	&	14.25	&	 1615	&	  36	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:36:15.12	&	28:47:19.7	&	15.96	&	16612	&	  54	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:36:18.98	&	28:46:52.9	&	15.26	&	16605	&	  50	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:36:32.80	&	29:32:21.9	&	15.99	&	35008	&	  55	&	Sb     	&	      	&	OCS   	&	                                     \\
 9:36:38.92	&	29:18:21.8	&	15.39	&	34669	&	  76	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:37:07.23	&	28:53:02.4	&	15.32	&	16433	&	  61	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
 9:37:08.21	&	28:57:40.0	&	16.12	&	16361	&	  72	&	E      	&	      	&	OCS   	&	                                     \\
 9:37:13.27	&	29:17:38.7	&	16.14	&	35291	&	  50	&	       	&	      	&	DCS   	&	                                     \\
 9:37:24.25	&	29:00:23.4	&	15.58	&	36768	&	  51	&	E      	&	      	&	OCS   	&	                                     \\
 9:37:24.83	&	29:00:28.5	&	16.34	&	36886	&	  81	&	       	&	      	&	DCS   	&	                                     \\
 9:37:32.15	&	29:05:13.4	&	15.53	&	36552	&	 107	&	E      	&	      	&	OCS   	&	                                     \\
 9:37:39.26	&	28:59:53.9	&	15.79	&	16485	&	  62	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:37:56.78	&	28:51:38.0	&	16.22	&	28327	&	  38	&	       	&	      	&	DCS   	&	                                     \\
 9:38:02.93	&	29:13:30.9	&	15.45	&	27402	&	  55	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:38:42.45	&	29:33:58.3	&	16.23	&	19218	&	  42	&	       	&	      	&	DCS   	&	                                     \\
 9:39:34.42	&	29:43:21.5	&	15.79	&	20859	&	  56	&	E      	&	      	&	OCS   	&	                                     \\
 9:39:49.49	&	28:54:37.4	&	15.30	&	16258	&	  35	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
 9:39:55.87	&	29:03:48.9	&	16.31	&	38342	&	  91	&	       	&	      	&	DCS   	&	                                     \\
 9:40:12.38	&	29:35:29.9	&	15.16	&	  475	&	  21	&	Pec    	&	      	&	OCS   	&	interacting?                         \\
 9:40:31.83	&	28:58:09.9	&	14.82	&	 5728	&	  52	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
 9:40:46.11	&	29:41:20.5	&	15.21	&	22582	&	  57	&	Sb     	&	      	&	OCS   	&	                                     \\
 9:40:50.53	&	29:17:30.3	&	15.94	&	22449	&	  38	&	Sb     	&	      	&	OCS   	&	                                     \\
 9:41:11.65	&	29:15:05.5	&	16.18	&	10392	&	  38	&	       	&	      	&	DCS   	&	                                     \\
 9:41:53.91	&	29:26:09.0	&	16.15	&	37891	&	  46	&	       	&	      	&	DCS   	&	                                     \\
 9:42:27.33	&	28:57:09.4	&	14.38	&	 8803	&	  51	&	E      	&	      	&	OCS   	&	                                     \\
 9:42:47.10	&	29:05:01.9	&	15.68	&	38171	&	  63	&	E      	&	      	&	OCS   	&	                                     \\
 9:42:51.63	&	28:59:59.9	&	15.91	&	 8707	&	  43	&	Sa     	&	      	&	OCS   	&	                                     \\
 9:42:55.17	&	28:58:50.3	&	12.68	&	 8540	&	  32	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:43:00.63	&	28:49:18.3	&	15.44	&	15458	&	  48	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
 9:43:12.01	&	28:55:21.3	&	15.81	&	 8679	&	  41	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
 9:43:33.96	&	29:16:35.0	&	15.90	&	33672	&	  63	&	S0     	&	      	&	OCS   	&	                                     \\
 9:43:36.96	&	29:09:36.5	&	16.25	&	33324	&	  96	&	       	&	      	&	DCS   	&	                                     \\
 9:43:49.85	&	28:57:07.1	&	16.04	&	30865	&	  44	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:43:55.52	&	29:06:57.1	&	15.38	&	 9112	&	  46	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:43:59.58	&	29:05:58.8	&	16.32	&	 8788	&	  32	&	       	&	      	&	DCS   	&	                                     \\
 9:44:03.21	&	29:36:34.0	&	14.50	&	 5160	&	  70	&	E      	&	      	&	OCS   	&	                                     \\
 9:44:04.80	&	29:09:35.8	&	16.02	&	33246	&	  47	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:44:14.03	&	29:12:14.9	&	15.45	&	33174	&	  60	&	E      	&	      	&	OCS   	&	                                     \\
 9:44:14.76	&	29:37:03.7	&	16.21	&	34448	&	  51	&	       	&	      	&	DCS   	&	                                     \\
 9:44:47.63	&	29:20:31.4	&	16.25	&	 9597	&	  17	&	       	&	      	&	DCS   	&	                                     \\
 9:45:00.33	&	29:27:07.6	&	13.42	&	 9334	&	  30	&	E      	&	      	&	OCS   	&	                                     \\
 9:45:04.76	&	29:09:15.4	&	16.21	&	38220	&	  62	&	       	&	      	&	DCS   	&	                                     \\
 9:45:23.04	&	29:23:21.9	&	15.63	&	 9349	&	  52	&	E      	&	      	&	OCS   	&	                                     \\
 9:45:42.43	&	28:54:45.0	&	16.30	&	 7399	&	  34	&	       	&	      	&	DCS   	&	                                     \\
 9:45:47.63	&	29:34:54.6	&	15.68	&	33486	&	  53	&	E      	&	      	&	OCS   	&	                                     \\
 9:46:37.72	&	29:43:12.5	&	15.71	&	33399	&	  95	&	E      	&	      	&	OCS   	&	                                     \\
 9:47:00.84	&	29:38:24.0	&	15.79	&	33281	&	  61	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:47:04.71	&	29:25:25.2	&	15.71	&	29757	&	  53	&	E      	&	      	&	OCS   	&	                                     \\
 9:47:10.18	&	29:03:12.9	&	16.13	&	29747	&	  65	&	       	&	      	&	DCS   	&	                                     \\
 9:47:38.09	&	29:01:49.6	&	15.79	&	22144	&	  43	&	Sa     	&	      	&	OCS   	&	                                     \\
 9:48:23.47	&	28:49:20.8	&	15.78	&	22250	&	  66	&	E      	&	      	&	OCS   	&	                                     \\
 9:48:24.42	&	28:54:25.4	&	15.99	&	29904	&	  43	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:48:35.53	&	28:56:57.6	&	16.30	&	15630	&	  17	&	       	&	      	&	DCS   	&	                                     \\
 9:48:39.84	&	29:07:33.5	&	15.65	&	33738	&	  51	&	E      	&	      	&	OCS   	&	                                     \\
 9:48:47.23	&	29:07:17.2	&	16.22	&	33076	&	  50	&	       	&	      	&	DCS   	&	                                     \\
 9:48:52.35	&	29:21:23.3	&	16.34	&	32841	&	  39	&	       	&	      	&	DCS   	&	                                     \\
 9:48:52.59	&	28:53:38.5	&	14.96	&	14087	&	  52	&	Sb     	&	      	&	OCS   	&	                                     \\
 9:48:53.03	&	29:20:33.6	&	15.73	&	32754	&	 123	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:48:54.55	&	28:54:42.1	&	15.84	&	14128	&	  66	&	E      	&	      	&	OCS   	&	                                     \\
 9:49:16.41	&	29:15:48.9	&	15.03	&	15669	&	  70	&	Sb     	&	      	&	OCS   	&	                                     \\
 9:50:02.60	&	28:54:52.7	&	16.31	&	34178	&	  86	&	       	&	      	&	DCS   	&	                                     \\
 9:50:16.62	&	28:53:13.0	&	16.07	&	33797	&	  46	&	Sa     	&	      	&	OCS   	&	                                     \\
 9:50:30.44	&	28:51:01.9	&	16.14	&	32341	&	  63	&	       	&	      	&	DCS   	&	                                     \\
 9:50:34.31	&	28:51:23.9	&	15.82	&	32900	&	  73	&	E      	&	      	&	OCS   	&	                                     \\
 9:50:40.11	&	28:47:57.5	&	15.97	&	33898	&	  70	&	E      	&	      	&	OCS   	&	                                     \\
 9:50:53.20	&	28:48:15.7	&	15.77	&	33887	&	  77	&	E      	&	      	&	OCS   	&	                                     \\
 9:50:55.50	&	28:51:17.2	&	16.14	&	33957	&	  74	&	       	&	      	&	DCS   	&	                                     \\
 9:50:57.84	&	29:44:37.7	&	16.16	&	22416	&	  59	&	       	&	      	&	DCS   	&	                                     \\
 9:52:08.21	&	29:14:12.4	&	11.87	&	 1561	&	  20	&	S0     	&	      	&	OCS   	&	S0                                   \\
 9:52:57.40	&	29:18:40.6	&	15.93	&	 1628	&	  42	&	Sc     	&	      	&	OCS   	&	Sb                                   \\
 9:53:29.80	&	29:10:38.9	&	16.05	&	10412	&	  42	&	Sc     	&	      	&	OCS   	&	SBc                                  \\
 9:53:39.16	&	29:26:39.8	&	16.44	&	 4453	&	  42	&	       	&	      	&	      	&	                                     \\
 9:53:42.41	&	29:10:05.2	&	16.25	&	33925	&	  45	&	       	&	NS    	&	DCS   	&	                                     \\
 9:54:01.95	&	28:49:51.5	&	16.17	&	31666	&	  58	&	       	&	      	&	DCS   	&	                                     \\
 9:54:06.57	&	29:08:06.1	&	16.22	&	35223	&	  61	&	       	&	      	&	DCS   	&	                                     \\
 9:54:39.79	&	29:42:59.3	&	15.21	&	 6578	&	  48	&	Sc     	&	      	&	OCS   	&	edgeon Sc                            \\
 9:54:48.57	&	29:01:59.1	&	15.87	&	24050	&	  75	&	SBb    	&	      	&	OCS   	&	Sb                                   \\
 9:54:53.54	&	28:54:54.7	&	15.95	&	23973	&	  42	&	Sb     	&	      	&	OCS   	&	Sb                                   \\
 9:56:45.68	&	28:49:33.8	&	13.65	&	  520	&	  60	&	SBc    	&	      	&	OCS   	&	                                     \\
 9:57:28.63	&	29:40:36.7	&	16.33	&	40268	&	  55	&	       	&	      	&	DCS   	&	                                     \\
 9:58:01.69	&	28:51:34.9	&	16.26	&	40078	&	  59	&	       	&	      	&	DCS   	&	                                     \\
 9:58:38.07	&	28:52:15.3	&	15.56	&	 6290	&	  46	&	E      	&	      	&	OCS   	&	                                     \\
 9:58:45.57	&	28:48:45.3	&	16.10	&	25060	&	  71	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:58:57.65	&	28:46:22.0	&	14.77	&	21275	&	  49	&	Sc     	&	      	&	OCS   	&	                                     \\
 9:59:00.42	&	29:00:57.3	&	16.38	&	32395	&	  53	&	       	&	      	&	DCS   	&	                                     \\
 9:59:10.83	&	29:03:07.3	&	16.28	&	32396	&	  43	&	       	&	      	&	DCS   	&	                                     \\
10:00:14.77	&	29:06:53.8	&	16.01	&	26824	&	  42	&	Sc     	&	      	&	OCS   	&	                                     \\
10:00:55.72	&	28:54:12.3	&	16.08	&	31549	&	  78	&	E      	&	      	&	OCS   	&	                                     \\
10:01:02.83	&	28:53:12.4	&	16.36	&	30551	&	  60	&	       	&	      	&	DCS   	&	                                     \\
10:01:17.52	&	28:51:10.5	&	15.42	&	26072	&	  55	&	Sc     	&	      	&	OCS   	&	                                     \\
10:02:01.86	&	29:40:25.8	&	16.33	&	56062	&	  47	&	       	&	      	&	DCS   	&	                                     \\
10:02:17.51	&	29:35:24.5	&	15.88	&	41620	&	  74	&	Sc     	&	      	&	OCS   	&	                                     \\
10:02:17.20	&	28:54:18.6	&	16.26	&	40249	&	  58	&	       	&	      	&	DCS   	&	                                     \\
10:02:18.09	&	28:53:52.4	&	16.30	&	25795	&	  58	&	       	&	      	&	DCS   	&	                                     \\
10:02:46.82	&	29:30:32.1	&	16.41	&	40849	&	  67	&	       	&	      	&	      	&	                                     \\
10:02:48.29	&	28:47:37.2	&	16.40	&	21309	&	  52	&	       	&	      	&	      	&	                                     \\
10:02:54.84	&	29:00:57.5	&	16.01	&	25465	&	  59	&	Sc     	&	      	&	OCS   	&	                                     \\
10:03:00.14	&	29:05:16.9	&	16.22	&	34095	&	  42	&	       	&	      	&	DCS   	&	                                     \\
10:03:04.21	&	29:00:22.5	&	16.22	&	25542	&	  64	&	       	&	      	&	DCS   	&	                                     \\
10:03:09.06	&	29:11:12.1	&	16.40	&	27930	&	  60	&	       	&	      	&	DCS   	&	                                     \\
10:03:13.22	&	29:21:12.4	&	16.23	&	33830	&	  47	&	       	&	      	&	DCS   	&	                                     \\
10:03:38.95	&	29:01:18.8	&	15.51	&	27781	&	  47	&	E      	&	      	&	OCS   	&	                                     \\
10:03:39.71	&	29:05:19.4	&	16.43	&	27821	&	  66	&	       	&	      	&	      	&	                                     \\
10:03:43.31	&	29:13:32.7	&	16.27	&	26613	&	  49	&	       	&	      	&	DCS   	&	                                     \\
10:03:44.96	&	28:59:48.5	&	15.76	&	27820	&	  97	&	Sc     	&	      	&	OCS   	&	                                     \\
10:03:46.97	&	29:14:02.7	&	16.09	&	26415	&	  64	&	SBb    	&	      	&	OCS   	&	                                     \\
10:03:58.75	&	29:28:11.6	&	15.27	&	15413	&	  49	&	S0     	&	      	&	OCS   	&	                                     \\
10:04:21.19	&	29:43:25.6	&	15.48	&	15405	&	  60	&	Sb     	&	      	&	OCS   	&	                                     \\
10:04:40.77	&	29:21:51.9	&	14.61	&	  528	&	  42	&	Sc     	&	      	&	OCS   	&	                                     \\
10:04:48.71	&	29:12:41.6	&	16.11	&	28064	&	  50	&	E      	&	      	&	OCS   	&	                                     \\
10:04:49.22	&	29:15:14.8	&	15.84	&	28185	&	  48	&	Sa     	&	      	&	OCS   	&	                                     \\
10:05:02.68	&	29:07:10.4	&	16.14	&	34509	&	  59	&	       	&	      	&	DCS   	&	                                     \\
10:05:21.48	&	28:58:06.8	&	14.90	&	15418	&	  61	&	Sc     	&	      	&	OCS   	&	                                     \\
10:05:26.51	&	29:04:12.0	&	15.77	&	28284	&	  54	&	E      	&	      	&	OCS   	&	double                               \\
10:05:36.88	&	29:16:58.2	&	14.80	&	28120	&	  60	&	E      	&	CG    	&	OCS   	&	                                     \\
10:05:42.73	&	29:04:59.9	&	16.16	&	40096	&	  52	&	       	&	      	&	DCS   	&	                                     \\
10:05:55.01	&	29:08:20.6	&	15.12	&	14994	&	  45	&	Sc     	&	      	&	OCS   	&	                                     \\
10:05:57.08	&	28:50:17.8	&	16.22	&	15517	&	  42	&	       	&	      	&	DCS   	&	                                     \\
10:06:03.59	&	29:26:09.2	&	15.71	&	14965	&	  47	&	Sc     	&	      	&	OCS   	&	                                     \\
10:06:07.12	&	29:07:55.9	&	15.32	&	15032	&	  57	&	E      	&	      	&	OCS   	&	                                     \\
10:06:28.98	&	29:14:55.0	&	16.31	&	28303	&	  85	&	       	&	      	&	DCS   	&	                                     \\
10:06:40.62	&	29:01:44.6	&	15.72	&	28269	&	  55	&	Sb     	&	      	&	OCS   	&	                                     \\
10:06:56.73	&	29:26:29.3	&	15.99	&	28375	&	  64	&	E      	&	      	&	OCS   	&	                                     \\
10:06:57.22	&	29:26:40.4	&	15.80	&	28171	&	  46	&	E      	&	      	&	OCS   	&	                                     \\
10:07:17.37	&	29:24:59.4	&	16.44	&	42043	&	  90	&	       	&	      	&	      	&	                                     \\
10:07:17.79	&	29:25:00.7	&	16.22	&	41836	&	  90	&	       	&	      	&	DCS   	&	                                     \\
10:07:31.65	&	29:08:04.3	&	16.13	&	10340	&	  42	&	Sc     	&	      	&	OCS   	&	                                     \\
10:07:32.25	&	29:33:01.6	&	16.22	&	28328	&	  43	&	       	&	      	&	DCS   	&	                                     \\
10:07:44.81	&	29:23:45.1	&	16.16	&	32034	&	  48	&	       	&	      	&	DCS   	&	                                     \\
10:07:46.63	&	29:20:15.2	&	15.24	&	15281	&	  42	&	Sa     	&	      	&	OCS   	&	                                     \\
10:07:54.20	&	29:27:37.9	&	14.38	&	 4861	&	  39	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
10:07:54.45	&	29:24:58.2	&	16.35	&	38603	&	  62	&	       	&	      	&	DCS   	&	                                     \\
10:08:07.67	&	29:32:29.3	&	15.63	&	 1020	&	  25	&	Sd     	&	      	&	OCS   	&	                                     \\
10:08:45.31	&	29:22:21.9	&	16.37	&	28524	&	  32	&	       	&	      	&	DCS   	&	                                     \\
10:08:49.05	&	29:05:02.6	&	15.44	&	15382	&	  41	&	E      	&	      	&	OCS   	&	                                     \\
10:08:49.44	&	29:05:08.0	&	15.44	&	15781	&	  55	&	E      	&	      	&	OCS   	&	                                     \\
10:09:03.17	&	29:19:01.2	&	16.08	&	28875	&	  39	&	E      	&	      	&	OCS   	&	                                     \\
10:09:03.63	&	29:19:48.1	&	16.35	&	28921	&	  41	&	       	&	      	&	DCS   	&	                                     \\
10:09:07.98	&	29:16:51.4	&	15.80	&	28782	&	  44	&	E      	&	      	&	OCS   	&	                                     \\
10:09:16.64	&	29:40:30.9	&	16.25	&	28003	&	  43	&	       	&	      	&	DCS   	&	                                     \\
10:09:26.30	&	29:36:54.4	&	16.14	&	28808	&	  34	&	       	&	      	&	DCS   	&	                                     \\
10:09:30.71	&	29:36:40.7	&	16.44	&	28722	&	  54	&	       	&	      	&	      	&	                                     \\
10:09:32.27	&	29:26:52.5	&	16.15	&	32607	&	  75	&	       	&	      	&	DCS   	&	                                     \\
10:10:26.33	&	28:58:44.5	&	16.07	&	10236	&	  49	&	E      	&	      	&	OCS   	&	                                     \\
10:10:44.06	&	29:04:34.0	&	16.05	&	37861	&	  36	&	E      	&	      	&	OCS   	&	                                     \\
10:11:21.48	&	29:42:53.5	&	16.43	&	42813	&	  70	&	       	&	      	&	      	&	                                     \\
10:11:33.44	&	28:58:41.7	&	15.80	&	11397	&	  53	&	S0     	&	      	&	OCS   	&	                                     \\
10:11:56.54	&	29:40:08.4	&	16.39	&	14645	&	  48	&	       	&	      	&	DCS   	&	                                     \\
10:12:15.34	&	29:34:00.6	&	15.66	&	14522	&	  39	&	E      	&	      	&	OCS   	&	                                     \\
10:12:41.58	&	29:18:32.2	&	14.37	&	14929	&	  42	&	Sc     	&	      	&	OCS   	&	                                     \\
10:12:45.11	&	29:03:07.2	&	15.42	&	15049	&	  34	&	Sb     	&	      	&	OCS   	&	                                     \\
10:12:51.66	&	29:37:30.3	&	16.31	&	37733	&	  32	&	       	&	      	&	DCS   	&	                                     \\
10:13:04.94	&	29:33:52.6	&	15.57	&	14752	&	  26	&	E      	&	      	&	OCS   	&	                                     \\
10:13:19.87	&	28:59:24.5	&	15.64	&	14866	&	  35	&	S0     	&	      	&	OCS   	&	                                     \\
10:13:48.09	&	29:32:48.0	&	15.49	&	14666	&	  58	&	Sc     	&	      	&	OCS   	&	                                     \\
10:13:58.97	&	29:39:00.0	&	16.02	&	14945	&	  32	&	S0     	&	      	&	OCS   	&	                                     \\
10:14:02.75	&	29:38:25.2	&	15.66	&	15020	&	  40	&	Sc     	&	      	&	OCS   	&	                                     \\
10:14:11.97	&	29:05:48.1	&	15.88	&	23181	&	  38	&	E      	&	CG    	&	OCS   	&	                                     \\
10:15:11.17	&	29:27:45.8	&	15.44	&	12536	&	  26	&	Sb     	&	      	&	OCS   	&	                                     \\
10:15:10.91	&	28:50:52.6	&	14.73	&	 5120	&	  74	&	Sd     	&	      	&	OCS   	&	                                     \\
10:15:40.76	&	29:38:16.1	&	16.38	&	28619	&	  31	&	       	&	      	&	DCS   	&	                                     \\
10:16:08.76	&	29:34:08.3	&	15.29	&	14970	&	  29	&	Sa     	&	      	&	OCS   	&	                                     \\
10:16:34.24	&	29:19:13.1	&	15.60	&	23512	&	  29	&	E      	&	      	&	OCS   	&	                                     \\
10:16:41.49	&	29:34:02.6	&	16.22	&	28718	&	  42	&	       	&	      	&	DCS   	&	                                     \\
10:16:50.83	&	29:13:51.5	&	15.08	&	14952	&	  79	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
10:17:06.00	&	29:36:44.6	&	15.36	&	23571	&	  42	&	E      	&	      	&	OCS   	&	                                     \\
10:17:08.21	&	29:13:40.8	&	15.51	&	14663	&	  35	&	E      	&	      	&	OCS   	&	                                     \\
10:17:12.82	&	29:38:17.5	&	16.22	&	23501	&	  30	&	       	&	      	&	DCS   	&	                                     \\
10:17:26.48	&	29:22:10.6	&	15.76	&	  437	&	 137	&	Sd     	&	      	&	OCS   	&	Sc                                   \\
10:17:49.24	&	28:50:08.2	&	16.32	&	48510	&	  44	&	       	&	      	&	DCS   	&	                                     \\
10:17:56.32	&	29:23:11.3	&	16.32	&	28859	&	  61	&	       	&	      	&	DCS   	&	                                     \\
10:18:39.27	&	29:07:12.6	&	15.86	&	27471	&	  45	&	Sc     	&	      	&	OCS   	&	Sb                                   \\
10:18:47.58	&	29:41:13.6	&	15.23	&	24768	&	  36	&	E      	&	      	&	OCS   	&	E                                    \\
10:19:19.37	&	29:41:15.8	&	15.61	&	42929	&	  44	&	E      	&	CG    	&	OCS   	&	Sc                                   \\
10:19:58.93	&	29:24:01.2	&	15.81	&	24486	&	  65	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
10:20:20.10	&	29:24:41.9	&	16.02	&	24530	&	  62	&	Sb     	&	      	&	OCS   	&	S0                                   \\
10:20:34.96	&	29:14:10.9	&	15.56	&	14672	&	  57	&	E      	&	      	&	OCS   	&	E                                    \\
10:20:44.03	&	29:41:56.2	&	16.17	&	28946	&	  51	&	       	&	      	&	DCS   	&	                                     \\
10:20:46.83	&	29:01:19.5	&	16.35	&	56168	&	  -1	&	       	&	      	&	DCS   	&	                                     \\
10:20:52.85	&	29:02:07.3	&	16.19	&	55723	&	  50	&	       	&	      	&	DCS   	&	                                     \\
10:21:26.53	&	28:59:24.6	&	15.72	&	22405	&	  85	&	Sc     	&	      	&	OCS   	&	                                     \\
10:22:27.29	&	28:56:23.0	&	15.53	&	26856	&	  64	&	Sa     	&	      	&	OCS   	&	                                     \\
10:22:40.96	&	29:20:46.8	&	16.24	&	15729	&	  80	&	       	&	      	&	DCS   	&	                                     \\
10:23:48.52	&	29:21:25.3	&	16.34	&	46810	&	  83	&	       	&	      	&	DCS   	&	                                     \\
10:23:55.09	&	29:02:45.3	&	16.17	&	15378	&	  52	&	       	&	      	&	DCS   	&	                                     \\
10:24:09.94	&	28:49:13.9	&	15.60	&	22426	&	  60	&	E      	&	      	&	OCS   	&	                                     \\
10:24:24.35	&	28:50:53.8	&	16.03	&	14783	&	  41	&	SBb    	&	      	&	OCS   	&	                                     \\
10:25:10.28	&	29:17:17.6	&	16.34	&	27569	&	 109	&	       	&	      	&	DCS   	&	                                     \\
10:26:23.48	&	29:01:46.0	&	16.30	&	22394	&	  34	&	       	&	      	&	DCS   	&	                                     \\
10:27:30.91	&	29:17:20.2	&	16.23	&	23596	&	  52	&	       	&	      	&	DCS   	&	                                     \\
10:28:10.68	&	29:25:28.2	&	16.06	&	27411	&	  54	&	Sc     	&	      	&	OCS   	&	                                     \\
10:28:18.07	&	29:28:46.0	&	15.16	&	18155	&	  55	&	E      	&	      	&	OCS   	&	                                     \\
10:28:18.54	&	29:32:17.4	&	16.16	&	18281	&	  76	&	       	&	      	&	DCS   	&	                                     \\
10:28:35.27	&	29:09:10.3	&	15.85	&	13848	&	  95	&	SBb    	&	      	&	OCS   	&	                                     \\
10:28:58.79	&	29:07:35.5	&	15.87	&	26923	&	  93	&	Sa     	&	      	&	OCS   	&	                                     \\
10:29:01.30	&	29:38:05.2	&	15.08	&	11053	&	  42	&	Sa     	&	      	&	OCS   	&	                                     \\
10:29:20.18	&	29:29:32.3	&	11.10	&	 1366	&	  10	&	Sc     	&	      	&	OCS   	&	                                     \\
10:29:26.26	&	28:46:55.1	&	15.32	&	23219	&	  53	&	E      	&	      	&	OCS   	&	                                     \\
10:29:32.49	&	29:20:45.0	&	16.18	&	26863	&	  45	&	       	&	      	&	DCS   	&	                                     \\
10:29:36.52	&	28:49:37.8	&	16.22	&	13670	&	 111	&	       	&	      	&	DCS   	&	                                     \\
10:29:38.53	&	29:13:54.4	&	16.37	&	22141	&	  59	&	       	&	      	&	DCS   	&	                                     \\
10:30:44.35	&	28:55:27.0	&	16.24	&	58717	&	  82	&	       	&	      	&	DCS   	&	                                     \\
10:31:06.78	&	28:47:48.3	&	13.11	&	 1440	&	 150	&	E      	&	      	&	OCS   	&	                                     \\
10:31:34.31	&	28:47:01.6	&	16.36	&	18111	&	  43	&	       	&	      	&	DCS   	&	                                     \\
10:32:33.87	&	29:34:53.1	&	15.99	&	25206	&	  43	&	Sc     	&	      	&	OCS   	&	                                     \\
10:33:15.51	&	29:22:24.2	&	15.67	&	28058	&	  32	&	Sc     	&	      	&	OCS   	&	                                     \\
10:33:39.64	&	28:59:03.4	&	14.91	&	16408	&	  36	&	Sa     	&	      	&	OCS   	&	                                     \\
10:34:14.18	&	28:49:04.2	&	15.02	&	16416	&	  34	&	S0     	&	      	&	OCS   	&	                                     \\
10:34:26.07	&	28:50:19.5	&	15.96	&	12874	&	  38	&	S0     	&	NS    	&	OCS   	&	                                     \\
10:34:46.63	&	28:47:06.6	&	16.05	&	13300	&	 150	&	Sc     	&	      	&	OCS   	&	                                     \\
10:34:47.43	&	29:43:37.5	&	16.10	&	23495	&	  52	&	E      	&	      	&	OCS   	&	                                     \\
10:35:17.64	&	29:26:51.0	&	15.65	&	 6378	&	  45	&	Sc     	&	      	&	OCS   	&	                                     \\
10:35:34.23	&	29:30:57.8	&	15.99	&	21464	&	  30	&	Sc     	&	      	&	OCS   	&	                                     \\
10:35:43.35	&	29:35:31.1	&	15.08	&	 4503	&	  43	&	Sa     	&	      	&	OCS   	&	                                     \\
10:35:53.92	&	28:53:18.7	&	16.05	&	28070	&	  52	&	E      	&	      	&	OCS   	&	                                     \\
10:36:02.60	&	28:53:33.7	&	16.00	&	28208	&	  81	&	Sb     	&	      	&	OCS   	&	                                     \\
10:36:04.51	&	29:00:13.1	&	16.18	&	18724	&	  54	&	       	&	      	&	DCS   	&	                                     \\
10:36:29.02	&	28:51:30.1	&	15.43	&	25138	&	  58	&	E      	&	      	&	OCS   	&	                                     \\
10:36:36.77	&	29:28:02.8	&	16.32	&	34086	&	  82	&	       	&	      	&	DCS   	&	                                     \\
10:36:41.52	&	28:57:44.6	&	16.19	&	10910	&	  49	&	       	&	      	&	DCS   	&	                                     \\
10:37:00.71	&	28:49:56.5	&	14.29	&	12998	&	  44	&	Sc     	&	      	&	OCS   	&	                                     \\
10:37:02.86	&	28:50:58.3	&	15.71	&	33966	&	  68	&	E      	&	      	&	OCS   	&	                                     \\
10:37:06.12	&	29:19:51.2	&	16.36	&	28750	&	  76	&	       	&	      	&	DCS   	&	                                     \\
10:37:10.43	&	29:18:44.3	&	16.03	&	21370	&	  38	&	Sc     	&	      	&	OCS   	&	                                     \\
10:37:10.54	&	29:00:57.8	&	15.56	&	42282	&	  43	&	E      	&	      	&	OCS   	&	                                     \\
10:37:15.91	&	29:34:54.7	&	15.88	&	17238	&	  38	&	Sc     	&	      	&	OCS   	&	                                     \\
10:38:05.86	&	29:16:06.7	&	15.81	&	20488	&	  50	&	Sa     	&	NS    	&	OCS   	&	                                     \\
10:38:23.19	&	28:57:28.9	&	15.94	&	25465	&	  38	&	E      	&	      	&	OCS   	&	                                     \\
10:38:31.86	&	28:50:00.7	&	15.40	&	24927	&	  40	&	Sc     	&	      	&	OCS   	&	                                     \\
10:38:40.79	&	29:12:08.1	&	15.74	&	10946	&	  59	&	Sc     	&	      	&	OCS   	&	                                     \\
10:38:44.83	&	29:03:25.2	&	16.28	&	51332	&	  82	&	       	&	      	&	DCS   	&	                                     \\
10:38:47.63	&	29:06:51.1	&	15.10	&	 6322	&	  45	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
10:38:56.06	&	28:48:45.5	&	15.48	&	25110	&	  60	&	Sb     	&	      	&	OCS   	&	                                     \\
10:39:17.87	&	29:29:29.5	&	15.96	&	23282	&	  51	&	Sb     	&	      	&	OCS   	&	                                     \\
10:39:21.60	&	28:55:40.1	&	16.20	&	13250	&	  38	&	       	&	      	&	DCS   	&	                                     \\
10:39:27.59	&	29:39:28.8	&	16.19	&	41913	&	  58	&	       	&	      	&	DCS   	&	                                     \\
10:40:04.88	&	29:19:22.0	&	16.12	&	29942	&	  65	&	E      	&	      	&	OCS   	&	                                     \\
10:40:12.66	&	29:14:32.7	&	16.03	&	20526	&	  71	&	E      	&	      	&	OCS   	&	                                     \\
10:40:17.10	&	29:03:16.1	&	16.35	&	29943	&	  77	&	       	&	      	&	DCS   	&	                                     \\
10:40:24.32	&	29:00:16.4	&	16.13	&	23280	&	  57	&	       	&	      	&	DCS   	&	                                     \\
10:40:28.96	&	28:53:13.1	&	14.45	&	14460	&	  39	&	Sc     	&	      	&	OCS   	&	                                     \\
10:41:32.84	&	29:43:22.4	&	15.57	&	10790	&	  57	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
10:41:47.49	&	28:52:47.4	&	15.51	&	25246	&	  69	&	SBc    	&	      	&	OCS   	&	                                     \\
10:41:51.79	&	28:51:00.9	&	16.08	&	25213	&	  55	&	Sc     	&	      	&	OCS   	&	                                     \\
10:42:10.15	&	28:57:21.2	&	16.12	&	14532	&	  45	&	E      	&	      	&	OCS   	&	                                     \\
10:42:37.58	&	28:59:41.3	&	15.25	&	21419	&	  55	&	E      	&	      	&	OCS   	&	                                     \\
10:43:00.44	&	29:06:04.6	&	14.82	&	10598	&	  25	&	SBb    	&	      	&	OCS   	&	                                     \\
10:43:13.81	&	29:15:45.3	&	15.74	&	13547	&	  94	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
10:43:27.27	&	29:10:04.7	&	14.86	&	10901	&	  54	&	SBb    	&	      	&	OCS   	&	SBb                                  \\
10:43:45.08	&	29:42:07.7	&	15.67	&	15352	&	  41	&	S0     	&	      	&	OCS   	&	E                                    \\
10:44:27.39	&	29:43:58.5	&	16.32	&	10281	&	  -1	&	       	&	      	&	DCS   	&	                                     \\
10:45:06.38	&	29:12:32.1	&	15.91	&	 6204	&	  45	&	Sb     	&	      	&	OCS   	&	E                                    \\
10:45:15.43	&	29:27:14.2	&	15.24	&	16690	&	  75	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
10:45:20.14	&	29:29:10.6	&	15.90	&	 9835	&	  33	&	E      	&	      	&	OCS   	&	E                                    \\
10:45:24.41	&	29:13:08.7	&	14.02	&	 6359	&	  38	&	Sa     	&	      	&	OCS   	&	Sa                                   \\
10:45:44.22	&	29:17:33.8	&	15.83	&	38450	&	  44	&	E      	&	      	&	OCS   	&	E                                    \\
10:45:52.07	&	29:04:56.7	&	16.02	&	23669	&	  52	&	E      	&	      	&	OCS   	&	Sa                                   \\
10:45:57.97	&	28:56:08.6	&	15.64	&	10612	&	  37	&	E      	&	      	&	OCS   	&	E                                    \\
10:46:11.61	&	29:02:14.7	&	15.67	&	 6106	&	  50	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
10:46:17.49	&	29:21:36.2	&	14.87	&	14111	&	  60	&	SBb    	&	      	&	OCS   	&	Sb companion?                        \\
10:46:21.17	&	29:25:10.8	&	16.00	&	42310	&	  38	&	Sc     	&	      	&	OCS   	&	E                                    \\
10:46:24.41	&	28:56:39.7	&	15.79	&	21292	&	  65	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
10:46:57.88	&	29:17:55.7	&	15.70	&	14107	&	  52	&	Sc     	&	      	&	OCS   	&	                                     \\
10:47:09.46	&	29:20:25.9	&	16.22	&	15193	&	 154	&	       	&	      	&	      	&	                                     \\
10:47:13.76	&	29:19:17.6	&	15.39	&	15203	&	  52	&	Sa     	&	      	&	OCS   	&	                                     \\
10:47:35.55	&	29:26:42.2	&	16.31	&	33368	&	  60	&	       	&	      	&	DCS   	&	                                     \\
10:48:35.62	&	29:42:18.2	&	15.61	&	 8799	&	  17	&	Irr    	&	      	&	OCS   	&	I                                    \\
10:49:17.52	&	29:33:38.6	&	15.76	&	10546	&	 101	&	S0     	&	      	&	OCS   	&	                                     \\
10:49:22.16	&	29:17:20.0	&	16.07	&	33715	&	  62	&	E      	&	      	&	OCS   	&	                                     \\
10:49:26.55	&	29:22:56.1	&	15.65	&	15228	&	  48	&	E      	&	      	&	OCS   	&	                                     \\
10:49:40.28	&	29:21:52.9	&	15.48	&	24703	&	  80	&	Sb     	&	      	&	OCS   	&	                                     \\
10:49:45.88	&	29:01:19.4	&	15.39	&	 9439	&	  27	&	Sc     	&	      	&	OCS   	&	                                     \\
10:50:16.57	&	29:29:08.3	&	16.09	&	15154	&	  60	&	E      	&	      	&	OCS   	&	                                     \\
10:50:19.14	&	29:22:48.5	&	16.06	&	10435	&	  71	&	Sc     	&	      	&	OCS   	&	                                     \\
10:50:53.49	&	29:42:57.3	&	16.07	&	34899	&	  56	&	Sc     	&	      	&	OCS   	&	                                     \\
10:51:16.36	&	28:56:43.0	&	16.07	&	35348	&	  89	&	E      	&	      	&	OCS   	&	                                     \\
10:52:05.12	&	28:54:11.9	&	16.26	&	26762	&	 107	&	       	&	      	&	      	&	                                     \\
10:52:59.37	&	28:49:18.2	&	16.19	&	36478	&	  70	&	       	&	      	&	      	&	                                     \\
10:53:09.35	&	28:47:56.7	&	16.13	&	35281	&	  70	&	S0     	&	      	&	OCS   	&	                                     \\
10:53:22.66	&	29:19:38.0	&	16.02	&	10436	&	  47	&	Sc     	&	      	&	OCS   	&	                                     \\
10:54:00.00	&	29:25:37.8	&	14.96	&	15583	&	  47	&	Sc     	&	      	&	OCS   	&	                                     \\
10:54:19.32	&	29:42:04.3	&	14.33	&	 9232	&	  50	&	Sc     	&	      	&	OCS   	&	                                     \\
10:54:35.63	&	28:52:35.1	&	16.21	&	19063	&	  43	&	       	&	      	&	DCS   	&	                                     \\
10:55:00.62	&	29:32:36.2	&	14.07	&	14470	&	  62	&	Sc     	&	      	&	OCS   	&	                                     \\
10:55:09.41	&	29:30:01.5	&	15.75	&	21503	&	  69	&	Sb     	&	      	&	OCS   	&	                                     \\
10:55:13.08	&	29:29:24.6	&	16.14	&	21322	&	 120	&	       	&	      	&	      	&	                                     \\
10:55:36.37	&	29:14:09.5	&	16.39	&	42244	&	 238	&	       	&	      	&	      	&	                                     \\
10:56:09.35	&	29:40:13.6	&	15.27	&	15504	&	  78	&	Sb     	&	      	&	OCS   	&	                                     \\
10:56:31.40	&	29:32:51.4	&	15.39	&	10564	&	  53	&	E      	&	      	&	OCS   	&	                                     \\
10:56:51.30	&	29:32:51.1	&	16.18	&	32219	&	  83	&	       	&	      	&	      	&	                                     \\
10:57:00.45	&	29:37:19.9	&	16.17	&	10338	&	  52	&	       	&	      	&	      	&	                                     \\
10:57:51.39	&	29:39:08.9	&	14.88	&	16033	&	  49	&	E      	&	      	&	OCS   	&	                                     \\
10:58:15.22	&	29:34:06.5	&	16.21	&	21363	&	  56	&	       	&	      	&	      	&	                                     \\
10:58:20.41	&	29:29:28.9	&	15.54	&	21631	&	  61	&	Sc     	&	      	&	OCS   	&	                                     \\
10:58:21.61	&	29:38:39.6	&	15.28	&	16020	&	  66	&	E      	&	      	&	OCS   	&	                                     \\
10:58:44.70	&	29:30:40.7	&	15.37	&	21488	&	  73	&	E      	&	      	&	OCS   	&	                                     \\
11:00:12.42	&	29:37:16.1	&	15.50	&	14361	&	  38	&	S0     	&	      	&	OCS   	&	                                     \\
11:00:24.33	&	28:58:30.7	&	 9.97	&	  681	&	   1	&	Sb     	&	      	&	OCS   	&	                                     \\
11:00:29.45	&	29:36:22.9	&	15.98	&	21355	&	  51	&	Sb     	&	      	&	OCS   	&	                                     \\
11:00:31.97	&	29:41:46.3	&	14.12	&	10361	&	  38	&	Sb     	&	      	&	OCS   	&	                                     \\
11:00:33.30	&	29:28:03.6	&	15.78	&	32120	&	  70	&	Sa     	&	NS    	&	OCS   	&	                                     \\
11:00:42.54	&	29:36:01.8	&	16.23	&	10317	&	  45	&	       	&	      	&	DCS   	&	                                     \\
11:00:44.43	&	29:06:46.0	&	15.60	&	 2390	&	  20	&	Pec    	&	      	&	OCS   	&	Irr?                                 \\
11:01:05.14	&	29:43:49.5	&	14.98	&	10202	&	  48	&	Sc     	&	      	&	OCS   	&	                                     \\
11:01:32.89	&	29:38:08.4	&	15.20	&	10340	&	  40	&	S0     	&	      	&	OCS   	&	                                     \\
11:01:38.86	&	28:50:39.4	&	15.35	&	10333	&	  22	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
11:01:40.59	&	29:43:21.4	&	16.13	&	12478	&	  53	&	Sa     	&	      	&	OCS   	&	                                     \\
11:01:51.03	&	29:08:03.5	&	16.16	&	21344	&	  52	&	       	&	      	&	      	&	                                     \\
11:01:54.28	&	29:15:00.0	&	16.12	&	21255	&	  51	&	E      	&	      	&	OCS   	&	                                     \\
11:02:06.51	&	29:30:01.2	&	16.26	&	31901	&	 100	&	       	&	      	&	DCS   	&	                                     \\
11:02:14.04	&	29:13:21.3	&	15.78	&	21510	&	  49	&	E      	&	      	&	OCS   	&	                                     \\
11:02:15.68	&	29:07:25.4	&	15.33	&	31778	&	  44	&	E      	&	      	&	OCS   	&	                                     \\
11:02:21.51	&	29:39:32.8	&	15.02	&	10058	&	  49	&	Sa     	&	      	&	OCS   	&	                                     \\
11:02:28.56	&	29:34:37.8	&	14.64	&	10357	&	  65	&	Sb     	&	      	&	OCS   	&	                                     \\
11:02:28.93	&	29:17:30.8	&	15.76	&	21506	&	  85	&	Sc     	&	      	&	OCS   	&	                                     \\
11:02:29.57	&	29:07:51.4	&	16.18	&	21339	&	  85	&	       	&	      	&	DCS   	&	                                     \\
11:02:36.79	&	29:15:06.9	&	16.07	&	21431	&	  34	&	E      	&	      	&	OCS   	&	                                     \\
11:02:38.41	&	29:15:25.5	&	15.45	&	21582	&	  46	&	E      	&	      	&	OCS   	&	                                     \\
11:02:41.23	&	29:24:53.8	&	16.38	&	 9669	&	  96	&	       	&	      	&	DCS   	&	                                     \\
11:02:51.51	&	29:02:00.9	&	15.78	&	21487	&	  46	&	E      	&	      	&	OCS   	&	                                     \\
11:02:52.84	&	29:16:33.9	&	15.93	&	21469	&	  36	&	S0     	&	      	&	OCS   	&	                                     \\
11:03:05.09	&	28:55:04.5	&	15.95	&	21408	&	  70	&	E      	&	      	&	OCS   	&	                                     \\
11:03:06.41	&	28:48:52.7	&	16.19	&	40096	&	  88	&	       	&	      	&	      	&	                                     \\
11:03:07.22	&	29:15:05.0	&	16.16	&	21422	&	  38	&	       	&	      	&	DCS   	&	                                     \\
11:03:19.32	&	29:25:24.2	&	16.00	&	12421	&	  38	&	Sc     	&	      	&	OCS   	&	                                     \\
11:03:43.16	&	29:14:31.9	&	15.33	&	19718	&	  40	&	E      	&	      	&	OCS   	&	                                     \\
11:03:43.51	&	28:53:12.5	&	12.15	&	  707	&	  52	&	Sc     	&	      	&	OCS   	&	                                     \\
11:03:45.59	&	29:29:59.6	&	15.90	&	21734	&	  46	&	Sb     	&	      	&	OCS   	&	                                     \\
11:03:55.81	&	28:46:11.5	&	16.00	&	20553	&	  61	&	Sa     	&	      	&	OCS   	&	                                     \\
11:03:58.67	&	29:36:05.7	&	15.83	&	 8691	&	  22	&	Sc     	&	      	&	OCS   	&	                                     \\
11:04:22.20	&	28:59:23.4	&	16.12	&	10254	&	  66	&	E      	&	      	&	OCS   	&	group of 3                           \\
11:04:29.12	&	29:04:27.3	&	14.10	&	 9918	&	  85	&	Sc     	&	      	&	OCS   	&	                                     \\
11:04:35.73	&	29:31:10.4	&	13.90	&	 9150	&	  30	&	Sb     	&	      	&	OCS   	&	                                     \\
11:04:36.73	&	29:13:20.3	&	15.50	&	21133	&	  91	&	Sc     	&	      	&	OCS   	&	                                     \\
11:04:58.32	&	29:08:17.6	&	14.75	&	  625	&	  52	&	Sa     	&	      	&	OCS   	&	                                     \\
11:05:36.33	&	29:08:21.6	&	16.41	&	21418	&	  64	&	       	&	      	&	      	&	                                     \\
11:05:40.86	&	29:08:49.0	&	14.75	&	 9553	&	  50	&	SBb    	&	      	&	OCS   	&	                                     \\
11:05:53.79	&	28:48:01.6	&	14.17	&	 9980	&	  55	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
11:05:56.17	&	29:34:37.7	&	15.98	&	10416	&	  16	&	Sc     	&	      	&	OCS   	&	                                     \\
11:06:10.37	&	28:44:24.4	&	16.20	&	10156	&	  64	&	       	&	      	&	      	&	                                     \\
11:06:21.57	&	29:15:53.7	&	15.84	&	31593	&	  70	&	E      	&	      	&	OCS   	&	                                     \\
11:06:21.95	&	29:15:03.2	&	16.36	&	31660	&	  69	&	       	&	      	&	      	&	                                     \\
11:06:43.69	&	29:19:26.7	&	15.47	&	 9280	&	  34	&	Sc     	&	      	&	OCS   	&	                                     \\
11:07:02.37	&	29:06:24.5	&	15.61	&	 8849	&	  18	&	SBc    	&	      	&	OCS   	&	                                     \\
11:07:02.62	&	28:54:41.2	&	15.97	&	21082	&	  92	&	E      	&	      	&	OCS   	&	                                     \\
11:07:12.79	&	28:46:55.7	&	14.66	&	 9587	&	  64	&	Sa     	&	      	&	OCS   	&	                                     \\
11:07:21.62	&	28:50:15.7	&	16.28	&	19362	&	 294	&	       	&	      	&	      	&	                                     \\
11:08:12.20	&	28:53:32.8	&	16.33	&	21247	&	  97	&	       	&	      	&	      	&	                                     \\
11:08:14.04	&	28:51:44.2	&	16.33	&	10548	&	  60	&	       	&	      	&	      	&	                                     \\
11:08:15.95	&	28:50:38.2	&	15.61	&	 9303	&	  61	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
11:08:22.97	&	29:14:27.7	&	16.06	&	63645	&	  43	&	E      	&	      	&	OCS   	&	                                     \\
11:08:42.06	&	28:57:02.0	&	15.11	&	10313	&	  36	&	E      	&	      	&	OCS   	&	                                     \\
11:08:43.44	&	29:13:26.3	&	15.03	&	23454	&	  90	&	Sc     	&	      	&	OCS   	&	                                     \\
11:08:47.48	&	29:07:56.6	&	15.76	&	23527	&	  69	&	E      	&	      	&	OCS   	&	                                     \\
11:08:52.32	&	29:09:26.6	&	15.84	&	23492	&	  70	&	E      	&	      	&	OCS   	&	                                     \\
11:09:05.33	&	29:07:55.3	&	15.99	&	 9686	&	  81	&	Sc     	&	      	&	OCS   	&	edgeon Sc                            \\
11:09:05.55	&	29:12:18.1	&	16.29	&	23172	&	  59	&	       	&	      	&	      	&	                                     \\
11:09:14.24	&	29:33:19.3	&	15.57	&	10422	&	  47	&	Sa     	&	      	&	OCS   	&	Sa                                   \\
11:09:14.36	&	29:29:43.7	&	16.37	&	22049	&	  52	&	       	&	      	&	      	&	                                     \\
11:09:16.50	&	28:52:27.8	&	16.29	&	10110	&	  44	&	       	&	      	&	      	&	                                     \\
11:09:25.87	&	29:34:11.0	&	13.51	&	10427	&	  25	&	E      	&	      	&	OCS   	&	E                                    \\
11:09:26.58	&	29:14:15.5	&	15.84	&	14140	&	  38	&	Sc     	&	      	&	OCS   	&	Sb edgeon                            \\
11:09:27.10	&	28:46:44.2	&	16.19	&	10622	&	  79	&	       	&	      	&	      	&	                                     \\
11:09:34.26	&	29:02:44.1	&	16.32	&	43448	&	 142	&	       	&	NS    	&	      	&	                                     \\
11:09:41.67	&	28:54:54.1	&	14.63	&	 9624	&	  36	&	E      	&	      	&	OCS   	&	S0                                   \\
11:09:42.35	&	29:11:57.3	&	16.29	&	24639	&	  49	&	       	&	      	&	      	&	                                     \\
11:09:49.99	&	28:43:47.3	&	16.39	&	10928	&	  38	&	       	&	      	&	      	&	                                     \\
11:09:50.34	&	28:58:16.9	&	14.97	&	 9658	&	  39	&	Sb     	&	      	&	OCS   	&	Sc edgeon                            \\
11:10:14.58	&	29:26:23.8	&	15.88	&	 9770	&	  42	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
11:10:17.03	&	28:47:25.3	&	16.30	&	11092	&	  27	&	       	&	      	&	      	&	                                     \\
11:10:17.21	&	29:02:40.4	&	15.40	&	 7512	&	  45	&	E      	&	      	&	OCS   	&	E                                    \\
11:10:29.65	&	29:26:28.9	&	15.28	&	 8565	&	  44	&	Sa     	&	      	&	OCS   	&	Sa                                   \\
11:10:31.65	&	28:47:25.6	&	15.79	&	10072	&	  32	&	Sa     	&	      	&	OCS   	&	                                     \\
11:10:37.49	&	28:43:57.4	&	14.38	&	 9234	&	  34	&	E      	&	      	&	OCS   	&	                                     \\
11:10:38.57	&	28:46:01.4	&	12.54	&	10521	&	  30	&	Sb     	&	      	&	OCS   	&	companion                            \\
11:10:42.27	&	28:53:57.3	&	16.18	&	10277	&	  52	&	       	&	      	&	      	&	                                     \\
11:10:49.24	&	29:39:30.3	&	15.70	&	10303	&	  46	&	S0     	&	      	&	OCS   	&	Sb                                   \\
11:10:50.82	&	28:47:40.9	&	16.24	&	 9952	&	  33	&	       	&	      	&	      	&	                                     \\
11:10:51.99	&	29:34:08.0	&	14.73	&	10141	&	  38	&	Sb     	&	      	&	OCS   	&	Sb edgeon                            \\
11:10:55.88	&	29:19:39.8	&	15.38	&	 8837	&	  55	&	Sc     	&	      	&	OCS   	&	SBb                                  \\
11:10:59.48	&	28:44:42.1	&	15.16	&	 9809	&	  34	&	E      	&	      	&	OCS   	&	Sb                                   \\
11:10:59.80	&	29:20:11.3	&	14.42	&	 8720	&	  49	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
11:11:15.32	&	28:56:58.5	&	15.61	&	 9039	&	  73	&	Sb     	&	      	&	OCS   	&	                                     \\
11:11:20.09	&	29:01:15.1	&	15.79	&	 9285	&	  55	&	S0     	&	      	&	OCS   	&	                                     \\
11:11:24.18	&	28:43:49.4	&	14.37	&	 9607	&	  32	&	Sc     	&	      	&	OCS   	&	E                                    \\
11:11:34.29	&	28:45:18.0	&	15.64	&	 9498	&	  55	&	Sc     	&	      	&	OCS   	&	Sa                                   \\
11:11:34.81	&	28:48:33.6	&	15.84	&	 9520	&	  44	&	Sa     	&	      	&	OCS   	&	Sb                                   \\
11:11:35.37	&	28:44:42.1	&	14.73	&	 8564	&	  81	&	Sa     	&	      	&	OCS   	&	Sc                                   \\
11:11:39.02	&	28:49:12.1	&	16.07	&	 9792	&	 100	&	S0     	&	      	&	OCS   	&	Sb                                   \\
11:11:48.76	&	29:40:22.4	&	14.76	&	17019	&	  45	&	Sc     	&	      	&	OCS   	&	Sa                                   \\
11:11:58.79	&	29:28:42.5	&	15.94	&	10240	&	  38	&	E      	&	      	&	OCS   	&	E                                    \\
11:11:59.66	&	29:25:40.5	&	15.64	&	 8653	&	  42	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
11:12:01.74	&	28:48:31.4	&	16.16	&	10053	&	  50	&	       	&	      	&	      	&	                                     \\
11:12:10.51	&	29:27:46.9	&	15.56	&	23876	&	  37	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
11:12:37.85	&	29:15:38.7	&	15.98	&	31471	&	  96	&	E      	&	      	&	OCS   	&	                                     \\
11:12:47.19	&	29:39:58.4	&	15.27	&	13030	&	  43	&	Sc     	&	      	&	OCS   	&	                                     \\
11:12:53.23	&	29:25:38.9	&	15.97	&	31722	&	  46	&	Sc     	&	      	&	OCS   	&	                                     \\
11:12:53.88	&	28:48:42.1	&	15.44	&	31638	&	  45	&	E      	&	      	&	OCS   	&	                                     \\
11:12:57.79	&	29:30:29.3	&	16.01	&	16967	&	  75	&	Sc     	&	      	&	OCS   	&	                                     \\
11:13:01.64	&	28:45:01.6	&	14.92	&	 8719	&	  92	&	E      	&	      	&	OCS   	&	                                     \\
11:13:09.53	&	28:47:33.5	&	15.69	&	 8471	&	  16	&	E      	&	      	&	OCS   	&	                                     \\
11:13:26.75	&	28:57:09.6	&	14.91	&	10255	&	  44	&	S0     	&	      	&	OCS   	&	                                     \\
11:13:30.40	&	29:40:05.6	&	16.06	&	13667	&	  42	&	Sc     	&	      	&	OCS   	&	                                     \\
11:13:55.57	&	29:21:13.5	&	16.12	&	18101	&	  38	&	Sa     	&	      	&	OCS   	&	                                     \\
11:13:59.39	&	29:28:48.1	&	14.78	&	14063	&	  37	&	S0     	&	      	&	OCS   	&	                                     \\
11:14:11.08	&	29:15:15.5	&	15.73	&	13974	&	  50	&	E      	&	      	&	OCS   	&	                                     \\
11:14:19.94	&	29:26:40.7	&	16.06	&	21233	&	  52	&	Sb     	&	      	&	OCS   	&	                                     \\
11:14:29.33	&	29:15:15.2	&	15.66	&	14440	&	  61	&	Sc     	&	      	&	OCS   	&	                                     \\
11:14:34.10	&	29:32:42.1	&	14.48	&	14054	&	  58	&	Sa     	&	      	&	OCS   	&	                                     \\
11:14:34.23	&	28:55:10.8	&	15.60	&	12098	&	  33	&	Sc     	&	      	&	OCS   	&	                                     \\
11:14:38.91	&	29:05:25.8	&	15.46	&	13924	&	  42	&	Sc     	&	      	&	OCS   	&	                                     \\
11:14:40.80	&	29:30:33.5	&	15.90	&	14026	&	  82	&	Sc     	&	      	&	OCS   	&	                                     \\
11:14:44.03	&	29:13:10.9	&	15.34	&	13747	&	  43	&	Sc     	&	      	&	OCS   	&	                                     \\
11:15:01.75	&	29:09:19.8	&	14.94	&	13622	&	  43	&	E      	&	      	&	OCS   	&	                                     \\
11:15:10.16	&	29:31:48.6	&	13.66	&	14885	&	  32	&	Sc     	&	      	&	OCS   	&	                                     \\
11:15:13.18	&	29:16:16.3	&	15.00	&	21088	&	  36	&	Sc     	&	      	&	OCS   	&	                                     \\
11:15:18.30	&	29:31:37.9	&	14.58	&	14064	&	  31	&	S0     	&	      	&	OCS   	&	                                     \\
11:15:21.66	&	28:43:47.6	&	15.51	&	21015	&	  53	&	E      	&	      	&	OCS   	&	                                     \\
11:15:24.19	&	29:08:53.6	&	15.65	&	15018	&	  41	&	Sc     	&	      	&	OCS   	&	                                     \\
11:15:25.25	&	29:27:39.5	&	15.31	&	13923	&	  43	&	Sa     	&	      	&	OCS   	&	                                     \\
11:15:25.76	&	29:33:44.6	&	15.56	&	14297	&	 114	&	Sc     	&	      	&	OCS   	&	                                     \\
11:15:30.21	&	29:21:35.9	&	15.39	&	14017	&	  37	&	S0     	&	      	&	OCS   	&	                                     \\
11:15:31.88	&	29:27:43.5	&	15.85	&	14035	&	  49	&	Sa     	&	      	&	OCS   	&	                                     \\
11:15:32.56	&	29:31:38.4	&	15.38	&	14195	&	  92	&	Sc     	&	      	&	OCS   	&	                                     \\
11:15:36.78	&	29:01:47.8	&	15.51	&	14210	&	  43	&	S0     	&	      	&	OCS   	&	                                     \\
11:15:43.19	&	29:26:36.6	&	15.40	&	 8491	&	  39	&	Sc     	&	      	&	OCS   	&	                                     \\
11:15:45.87	&	29:22:23.0	&	15.65	&	14218	&	  51	&	E      	&	      	&	OCS   	&	                                     \\
11:15:51.08	&	29:04:41.3	&	14.62	&	14325	&	  38	&	Sa     	&	      	&	OCS   	&	                                     \\
11:15:51.73	&	29:16:05.2	&	15.86	&	14542	&	  36	&	S0     	&	      	&	OCS   	&	                                     \\
11:15:52.18	&	29:15:09.9	&	15.95	&	14291	&	  30	&	Sa     	&	      	&	OCS   	&	                                     \\
11:15:55.48	&	29:18:20.1	&	16.01	&	14123	&	  52	&	E      	&	      	&	OCS   	&	                                     \\
11:16:03.21	&	28:47:21.4	&	14.35	&	 8150	&	  60	&	Sa     	&	      	&	OCS   	&	                                     \\
11:16:09.47	&	29:05:13.3	&	15.45	&	12614	&	  36	&	E      	&	      	&	OCS   	&	                                     \\
11:16:11.28	&	29:10:22.8	&	16.17	&	13224	&	  58	&	       	&	      	&	      	&	                                     \\
11:16:13.59	&	29:23:06.0	&	13.86	&	 8837	&	  30	&	Sa     	&	      	&	OCS   	&	                                     \\
11:16:13.76	&	29:15:28.7	&	16.15	&	13904	&	  36	&	       	&	      	&	DCS   	&	                                     \\
11:16:17.49	&	29:13:34.2	&	14.79	&	13170	&	  29	&	S0     	&	      	&	OCS   	&	                                     \\
11:16:21.99	&	29:26:22.8	&	15.36	&	 8756	&	  51	&	S0     	&	      	&	OCS   	&	                                     \\
11:16:22.79	&	29:15:07.8	&	13.70	&	13581	&	  32	&	S0     	&	      	&	OCS   	&	                                     \\
11:16:25.55	&	29:16:12.2	&	15.46	&	14569	&	  49	&	E      	&	      	&	OCS   	&	                                     \\
11:16:25.84	&	29:08:47.5	&	16.07	&	13463	&	  41	&	Sc     	&	      	&	OCS   	&	                                     \\
11:16:27.88	&	29:11:13.4	&	15.47	&	14665	&	  44	&	S0     	&	      	&	OCS   	&	                                     \\
11:16:27.99	&	29:22:16.6	&	15.97	&	13769	&	  24	&	Sb     	&	      	&	OCS   	&	                                     \\
11:16:28.09	&	29:19:35.5	&	14.27	&	13860	&	  32	&	Sc     	&	      	&	OCS   	&	                                     \\
11:16:28.49	&	29:17:08.8	&	14.83	&	14201	&	  63	&	S0     	&	      	&	OCS   	&	                                     \\
11:16:30.83	&	29:13:43.4	&	15.07	&	14512	&	  43	&	E      	&	      	&	OCS   	&	                                     \\
11:16:32.33	&	29:16:33.0	&	14.81	&	13879	&	  43	&	S0     	&	      	&	OCS   	&	                                     \\
11:16:32.35	&	28:46:34.7	&	15.43	&	 7057	&	  39	&	E      	&	      	&	OCS   	&	                                     \\
11:16:33.39	&	29:18:44.5	&	15.02	&	13889	&	  44	&	S0     	&	      	&	OCS   	&	                                     \\
11:16:33.88	&	28:46:06.4	&	14.98	&	 7009	&	  36	&	E      	&	      	&	OCS   	&	                                     \\
11:16:34.65	&	29:15:16.6	&	14.98	&	14599	&	  33	&	E      	&	      	&	OCS   	&	                                     \\
11:16:35.05	&	29:14:58.6	&	15.28	&	15057	&	  28	&	E      	&	      	&	OCS   	&	                                     \\
11:16:38.62	&	29:18:46.9	&	15.99	&	14840	&	  29	&	E      	&	      	&	OCS   	&	                                     \\
11:16:43.21	&	29:19:44.3	&	15.60	&	15188	&	  50	&	Sa     	&	      	&	OCS   	&	                                     \\
11:16:56.98	&	29:16:02.6	&	15.91	&	14306	&	  44	&	Sa     	&	      	&	OCS   	&	                                     \\
11:17:00.41	&	29:08:25.1	&	14.40	&	13986	&	  33	&	Sa     	&	      	&	OCS   	&	                                     \\
11:17:01.26	&	29:13:01.0	&	15.94	&	13622	&	  29	&	E      	&	      	&	OCS   	&	                                     \\
11:17:01.92	&	29:05:56.4	&	14.79	&	14181	&	  51	&	E      	&	      	&	OCS   	&	                                     \\
11:17:06.16	&	29:31:53.0	&	15.79	&	 8838	&	  45	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
11:17:10.72	&	29:15:13.4	&	15.99	&	14962	&	  34	&	E      	&	      	&	OCS   	&	                                     \\
11:17:14.41	&	29:31:13.3	&	15.45	&	24484	&	  35	&	S0     	&	      	&	OCS   	&	                                     \\
11:17:16.28	&	29:20:08.2	&	15.83	&	 7111	&	  60	&	E      	&	      	&	OCS   	&	                                     \\
11:17:16.61	&	29:28:13.8	&	16.06	&	13943	&	  52	&	E      	&	      	&	OCS   	&	                                     \\
11:17:17.47	&	28:46:40.1	&	16.11	&	    0	&	   0	&	       	&	      	&	OCS   	&	                                     \\
11:17:18.67	&	29:36:09.5	&	15.37	&	14584	&	  78	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
11:17:20.89	&	29:28:11.0	&	15.70	&	14615	&	  43	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
11:17:29.04	&	28:46:43.2	&	14.94	&	13818	&	  43	&	E      	&	      	&	OCS   	&	                                     \\
11:17:33.14	&	29:21:59.9	&	15.21	&	14062	&	  59	&	E      	&	      	&	OCS   	&	                                     \\
11:17:36.74	&	28:55:31.3	&	15.57	&	13989	&	  39	&	E      	&	      	&	OCS   	&	                                     \\
11:17:37.06	&	29:29:44.9	&	14.81	&	13592	&	  53	&	E      	&	      	&	OCS   	&	                                     \\
11:17:44.27	&	29:36:24.3	&	15.40	&	14247	&	  32	&	E      	&	      	&	OCS   	&	                                     \\
11:17:49.27	&	28:53:04.6	&	15.99	&	13711	&	  26	&	E      	&	      	&	OCS   	&	                                     \\
11:17:52.66	&	29:18:15.8	&	14.52	&	 7023	&	  32	&	S0     	&	      	&	OCS   	&	                                     \\
11:17:52.71	&	29:25:12.9	&	15.71	&	14380	&	  37	&	Sa     	&	      	&	OCS   	&	                                     \\
11:17:54.65	&	29:27:04.0	&	16.12	&	14428	&	  38	&	E      	&	      	&	OCS   	&	                                     \\
11:18:09.36	&	28:50:47.9	&	16.16	&	42075	&	  38	&	       	&	      	&	      	&	                                     \\
11:18:09.44	&	28:53:56.9	&	15.03	&	13865	&	  44	&	E      	&	      	&	OCS   	&	                                     \\
11:18:13.34	&	28:54:56.6	&	15.19	&	20893	&	  35	&	E      	&	      	&	OCS   	&	                                     \\
11:18:19.96	&	29:22:46.2	&	16.16	&	14252	&	  48	&	       	&	      	&	DCS   	&	                                     \\
11:18:29.27	&	29:39:44.4	&	16.13	&	36178	&	  43	&	E      	&	      	&	OCS   	&	                                     \\
11:18:33.00	&	29:07:58.8	&	16.09	&	24790	&	  97	&	Sc     	&	      	&	OCS   	&	                                     \\
11:18:34.22	&	29:41:08.3	&	15.90	&	42201	&	  70	&	E      	&	      	&	OCS   	&	in a pair                            \\
11:18:41.83	&	29:22:37.8	&	16.02	&	14848	&	  39	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
11:18:49.15	&	28:55:28.4	&	15.59	&	13624	&	  38	&	S0     	&	      	&	OCS   	&	                                     \\
11:18:54.49	&	29:10:34.1	&	15.70	&	18689	&	  16	&	Sa     	&	      	&	OCS   	&	                                     \\
11:18:59.37	&	28:58:54.9	&	15.96	&	13943	&	  37	&	E      	&	      	&	OCS   	&	                                     \\
11:19:10.22	&	29:00:00.0	&	15.45	&	18178	&	  41	&	Sc     	&	      	&	OCS   	&	                                     \\
11:19:23.42	&	29:16:01.9	&	15.98	&	16832	&	  23	&	Sc     	&	      	&	OCS   	&	                                     \\
11:19:27.24	&	29:22:21.0	&	15.29	&	18158	&	  44	&	Sa     	&	      	&	OCS   	&	                                     \\
11:19:32.83	&	29:01:46.7	&	15.30	&	17574	&	  37	&	Sa     	&	      	&	OCS   	&	                                     \\
11:19:33.01	&	29:09:58.1	&	15.77	&	18011	&	  49	&	E      	&	      	&	OCS   	&	                                     \\
11:19:34.60	&	29:10:59.1	&	13.88	&	18081	&	  58	&	S0     	&	      	&	OCS   	&	                                     \\
11:19:35.76	&	29:09:01.3	&	15.05	&	17594	&	  59	&	E      	&	      	&	OCS   	&	                                     \\
11:19:49.25	&	29:10:28.2	&	15.88	&	14005	&	  61	&	Sc     	&	      	&	OCS   	&	                                     \\
11:19:51.83	&	29:04:09.0	&	15.24	&	18536	&	  34	&	Sc     	&	      	&	OCS   	&	                                     \\
11:20:03.08	&	28:59:37.1	&	15.19	&	20831	&	  28	&	Sa     	&	      	&	OCS   	&	                                     \\
11:20:13.02	&	28:48:39.0	&	15.89	&	17980	&	  66	&	Sc     	&	      	&	OCS   	&	                                     \\
11:20:18.40	&	29:15:58.0	&	16.05	&	17505	&	  61	&	Sc     	&	      	&	OCS   	&	                                     \\
11:20:25.22	&	29:27:46.2	&	15.78	&	21716	&	  41	&	S0     	&	      	&	OCS   	&	                                     \\
11:20:30.47	&	29:12:02.3	&	15.15	&	21999	&	  43	&	S0     	&	      	&	OCS   	&	                                     \\
11:20:34.43	&	29:40:42.6	&	16.17	&	25367	&	  80	&	       	&	      	&	DCS   	&	                                     \\
11:20:37.91	&	29:12:02.7	&	15.24	&	21982	&	  39	&	Sa     	&	      	&	OCS   	&	edgeon                               \\
11:20:39.19	&	29:41:21.4	&	15.46	&	25166	&	  35	&	Sc     	&	      	&	OCS   	&	                                     \\
11:20:44.31	&	29:28:47.9	&	15.97	&	14383	&	  61	&	S0     	&	      	&	OCS   	&	                                     \\
11:20:45.73	&	28:50:25.3	&	15.05	&	14163	&	  38	&	E      	&	      	&	OCS   	&	                                     \\
11:20:49.25	&	29:04:59.5	&	15.39	&	14084	&	  56	&	Sc     	&	      	&	OCS   	&	                                     \\
11:20:50.03	&	29:29:21.0	&	16.04	&	25119	&	  64	&	Sc     	&	      	&	OCS   	&	                                     \\
11:20:54.22	&	29:04:21.4	&	15.26	&	14180	&	  75	&	Sc     	&	      	&	OCS   	&	                                     \\
11:20:56.97	&	29:37:56.2	&	15.78	&	25176	&	  40	&	Sb     	&	      	&	OCS   	&	                                     \\
11:20:59.62	&	29:15:22.6	&	16.10	&	16934	&	  42	&	Sa     	&	      	&	OCS   	&	                                     \\
11:21:02.51	&	29:09:39.3	&	15.05	&	 9853	&	  44	&	Sa     	&	      	&	OCS   	&	                                     \\
11:21:03.39	&	29:38:12.7	&	15.58	&	14292	&	  61	&	Sb     	&	      	&	OCS   	&	                                     \\
11:21:05.36	&	28:45:38.7	&	15.59	&	18140	&	  57	&	E      	&	      	&	OCS   	&	                                     \\
11:21:14.76	&	29:11:37.3	&	15.46	&	52902	&	  49	&	E?     	&	NS    	&	OCS   	&	pec.                                 \\
11:21:18.82	&	28:59:52.3	&	15.90	&	22192	&	  61	&	S0     	&	      	&	OCS   	&	                                     \\
11:21:48.39	&	29:26:43.1	&	14.95	&	 9954	&	  26	&	Sb     	&	      	&	OCS   	&	                                     \\
11:22:52.58	&	29:37:38.4	&	15.83	&	25145	&	  88	&	Sa     	&	      	&	OCS   	&	                                     \\
11:22:54.91	&	29:31:30.6	&	16.11	&	41683	&	 102	&	Sa     	&	      	&	OCS   	&	                                     \\
11:22:55.88	&	28:54:20.2	&	15.87	&	22202	&	  35	&	Sc     	&	      	&	OCS   	&	                                     \\
11:22:59.89	&	29:39:29.3	&	16.11	&	14720	&	  36	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
11:23:11.42	&	29:35:54.1	&	13.98	&	14155	&	  42	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
11:23:32.78	&	29:13:47.8	&	15.58	&	21866	&	  15	&	E      	&	      	&	OCS   	&	                                     \\
11:24:04.78	&	29:18:59.8	&	15.42	&	34546	&	  52	&	E      	&	      	&	OCS   	&	                                     \\
11:24:21.37	&	29:20:20.4	&	15.94	&	25331	&	  24	&	Sc     	&	      	&	OCS   	&	                                     \\
11:24:48.54	&	28:45:07.0	&	14.30	&	14589	&	  68	&	Sc     	&	      	&	OCS   	&	Pec.?                                \\
11:25:53.03	&	29:06:11.7	&	15.76	&	13955	&	  32	&	E      	&	      	&	OCS   	&	                                     \\
11:26:25.97	&	29:42:35.6	&	16.05	&	32320	&	  45	&	E      	&	      	&	OCS   	&	                                     \\
11:26:26.66	&	29:23:49.2	&	14.88	&	 6834	&	  19	&	Sb     	&	      	&	OCS   	&	                                     \\
11:27:08.58	&	29:07:30.7	&	14.73	&	25555	&	  54	&	S0     	&	      	&	OCS   	&	                                     \\
11:28:00.59	&	29:30:38.7	&	12.17	&	 2501	&	  10	&	Sc     	&	      	&	OCS   	&	                                     \\
11:28:03.99	&	29:30:37.4	&	15.98	&	 2219	&	  18	&	E      	&	      	&	OCS   	&	                                     \\
11:28:04.94	&	28:49:22.5	&	16.05	&	26028	&	  52	&	E      	&	      	&	OCS   	&	                                     \\
11:28:33.74	&	28:45:24.5	&	15.79	&	41171	&	  49	&	Pec    	&	      	&	OCS   	&	interacting?                         \\
11:29:01.22	&	28:49:14.5	&	14.83	&	 6903	&	  62	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
11:29:27.92	&	28:45:24.7	&	16.13	&	24479	&	  56	&	E      	&	      	&	OCS   	&	                                     \\
11:29:46.15	&	29:23:45.1	&	16.10	&	30864	&	 137	&	Sb     	&	      	&	OCS   	&	                                     \\
11:31:00.53	&	29:40:18.1	&	14.50	&	15693	&	  59	&	SBb    	&	      	&	OCS   	&	                                     \\
11:31:04.08	&	29:18:06.2	&	14.18	&	 9183	&	  31	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
11:31:08.68	&	29:25:56.6	&	15.77	&	13981	&	  34	&	SBa    	&	      	&	OCS   	&	                                     \\
11:32:05.94	&	29:20:12.2	&	15.91	&	36436	&	  40	&	Sa     	&	      	&	OCS   	&	                                     \\
11:32:37.60	&	29:15:50.5	&	15.90	&	62058	&	  65	&	Sc     	&	CG    	&	OCS   	&	                                     \\
11:32:47.79	&	28:56:47.5	&	15.96	&	41444	&	  78	&	E      	&	      	&	OCS   	&	                                     \\
11:32:52.90	&	28:57:36.2	&	15.85	&	40695	&	  55	&	E      	&	      	&	OCS   	&	                                     \\
11:33:03.25	&	28:47:01.2	&	15.99	&	31449	&	  49	&	Sb     	&	      	&	OCS   	&	                                     \\
11:33:03.78	&	29:42:03.7	&	16.12	&	13949	&	  32	&	Sc     	&	      	&	OCS   	&	                                     \\
11:33:17.89	&	29:20:14.2	&	15.31	&	18011	&	  65	&	Sc     	&	      	&	OCS   	&	                                     \\
11:33:26.88	&	28:56:21.8	&	14.32	&	10028	&	  60	&	SBb    	&	      	&	OCS   	&	                                     \\
11:33:40.56	&	29:29:06.3	&	15.88	&	24251	&	  30	&	Sc     	&	      	&	OCS   	&	                                     \\
11:33:41.64	&	29:29:31.4	&	15.71	&	24153	&	  63	&	Sc     	&	      	&	OCS   	&	                                     \\
11:33:55.99	&	29:41:37.6	&	16.17	&	24493	&	  35	&	       	&	      	&	DCS   	&	                                     \\
11:33:57.44	&	28:59:14.1	&	15.49	&	 9918	&	  54	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
11:34:11.42	&	29:37:37.6	&	16.07	&	24167	&	  49	&	E      	&	      	&	OCS   	&	                                     \\
11:34:20.96	&	28:56:20.4	&	15.80	&	30579	&	  57	&	Sc     	&	      	&	OCS   	&	                                     \\
11:35:11.93	&	29:33:50.5	&	16.07	&	14180	&	  97	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
11:35:17.00	&	29:33:12.1	&	15.97	&	39706	&	  30	&	Sc     	&	      	&	OCS   	&	Sb                                   \\
11:35:31.09	&	29:10:42.9	&	15.99	&	20480	&	  31	&	Sc     	&	      	&	OCS   	&	edgeon Sc                            \\
11:36:04.89	&	29:41:55.8	&	15.54	&	20655	&	  72	&	Sc     	&	      	&	OCS   	&	Sb                                   \\
11:36:32.22	&	28:59:20.2	&	16.20	&	37838	&	  67	&	       	&	      	&	      	&	                                     \\
11:36:35.89	&	29:32:39.4	&	15.64	&	24092	&	  44	&	E      	&	      	&	OCS   	&	E                                    \\
11:37:09.52	&	28:46:21.1	&	16.16	&	37710	&	  49	&	       	&	      	&	      	&	                                     \\
11:38:10.62	&	29:32:38.1	&	15.56	&	39201	&	  53	&	Sa     	&	      	&	OCS   	&	Sa                                   \\
11:38:40.15	&	29:17:13.7	&	16.20	&	38521	&	  85	&	       	&	CG    	&	      	&	                                     \\
11:39:21.25	&	29:06:13.0	&	16.04	&	36030	&	  98	&	Sb     	&	      	&	OCS   	&	                                     \\
11:40:39.17	&	28:51:49.0	&	13.93	&	 6825	&	  32	&	SBb    	&	      	&	OCS   	&	                                     \\
11:41:33.47	&	28:46:59.8	&	16.16	&	21680	&	  53	&	       	&	      	&	      	&	                                     \\
11:42:14.13	&	28:50:29.2	&	15.85	&	29812	&	  18	&	E      	&	      	&	OCS   	&	                                     \\
11:44:05.41	&	29:30:52.3	&	16.08	&	29005	&	  58	&	S0     	&	      	&	OCS   	&	                                     \\
11:44:12.16	&	28:57:03.3	&	15.82	&	22782	&	  33	&	Sa     	&	      	&	OCS   	&	                                     \\
11:44:32.96	&	29:20:55.0	&	15.52	&	23158	&	  74	&	E      	&	      	&	OCS   	&	                                     \\
11:45:18.08	&	29:38:53.8	&	15.67	&	28671	&	  60	&	E      	&	      	&	OCS   	&	                                     \\
11:45:39.65	&	29:34:38.9	&	15.91	&	28687	&	  44	&	E      	&	      	&	OCS   	&	                                     \\
11:45:46.74	&	29:28:16.8	&	15.50	&	 9965	&	  53	&	Sb     	&	      	&	OCS   	&	                                     \\
11:45:58.40	&	29:19:57.2	&	15.00	&	 6861	&	  75	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
11:45:59.65	&	29:27:57.1	&	15.64	&	28635	&	  33	&	Sc     	&	      	&	OCS   	&	                                     \\
11:46:02.11	&	29:35:18.3	&	16.04	&	 9973	&	  90	&	Sa     	&	      	&	OCS   	&	                                     \\
11:46:26.32	&	28:53:19.8	&	16.15	&	44736	&	 144	&	       	&	      	&	      	&	                                     \\
11:47:07.89	&	29:34:38.5	&	13.41	&	 6588	&	  30	&	Sa     	&	      	&	OCS   	&	                                     \\
11:47:08.09	&	29:37:26.1	&	15.65	&	 6610	&	  33	&	S0     	&	      	&	OCS   	&	                                     \\
11:47:38.75	&	29:23:02.8	&	15.86	&	16627	&	  60	&	Sa     	&	      	&	OCS   	&	                                     \\
11:47:41.86	&	29:22:38.7	&	16.13	&	16328	&	  39	&	Sb     	&	      	&	OCS   	&	                                     \\
11:48:00.63	&	29:07:20.5	&	16.20	&	13983	&	  35	&	       	&	      	&	      	&	                                     \\
11:48:10.70	&	29:16:42.7	&	16.12	&	15273	&	  48	&	E      	&	      	&	OCS   	&	                                     \\
11:48:17.62	&	29:21:01.5	&	15.54	&	13948	&	  61	&	Sc     	&	      	&	OCS   	&	                                     \\
11:48:26.81	&	29:06:30.3	&	15.17	&	15534	&	  39	&	E      	&	      	&	OCS   	&	                                     \\
11:48:30.84	&	29:06:14.8	&	16.01	&	15209	&	  36	&	E      	&	      	&	OCS   	&	                                     \\
11:48:30.98	&	29:05:51.9	&	15.92	&	15669	&	  35	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
11:48:45.96	&	29:38:28.3	&	14.20	&	 6900	&	  62	&	Sa     	&	      	&	OCS   	&	                                     \\
11:48:55.19	&	29:01:09.5	&	15.97	&	27532	&	  27	&	Sb     	&	      	&	OCS   	&	                                     \\
11:48:56.47	&	29:10:40.1	&	16.14	&	24755	&	  55	&	       	&	      	&	      	&	                                     \\
11:49:49.40	&	29:12:59.8	&	15.48	&	13811	&	  45	&	Pec    	&	      	&	OCS   	&	interacting?                         \\
11:49:52.00	&	29:37:39.9	&	16.09	&	16858	&	  70	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
11:49:52.20	&	29:25:38.7	&	14.20	&	21271	&	  48	&	SBc    	&	      	&	OCS   	&	                                     \\
11:49:56.10	&	28:58:56.9	&	14.76	&	12810	&	  39	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
11:49:56.43	&	29:17:01.4	&	15.10	&	15340	&	  43	&	E      	&	      	&	OCS   	&	                                     \\
11:50:11.44	&	29:16:03.4	&	15.78	&	10140	&	  60	&	Sa     	&	      	&	OCS   	&	                                     \\
11:50:21.14	&	29:00:24.7	&	15.85	&	15228	&	  65	&	Sc     	&	      	&	OCS   	&	                                     \\
11:50:47.63	&	29:09:16.1	&	16.10	&	13517	&	  46	&	E      	&	      	&	OCS   	&	                                     \\
11:50:56.13	&	29:02:06.5	&	15.94	&	21216	&	  41	&	E      	&	      	&	OCS   	&	                                     \\
11:51:01.63	&	29:01:46.9	&	14.96	&	 8543	&	  48	&	Sc     	&	      	&	OCS   	&	                                     \\
11:51:05.43	&	29:17:19.8	&	16.15	&	16656	&	  61	&	       	&	      	&	      	&	                                     \\
11:51:18.84	&	28:48:14.4	&	16.00	&	40163	&	  49	&	E      	&	      	&	OCS   	&	                                     \\
11:51:31.89	&	29:14:48.5	&	16.05	&	16877	&	  52	&	Pec    	&	      	&	OCS   	&	interacting?                         \\
11:51:44.62	&	29:16:39.8	&	15.43	&	13502	&	  43	&	cD?    	&	      	&	OCS   	&	In clust                             \\
11:52:13.67	&	29:04:33.2	&	15.79	&	 8570	&	  80	&	Sc     	&	      	&	OCS   	&	                                     \\
11:52:29.19	&	29:19:55.0	&	16.18	&	31750	&	 102	&	       	&	      	&	      	&	                                     \\
11:52:47.25	&	29:19:42.0	&	13.35	&	 8639	&	  34	&	S0     	&	      	&	OCS   	&	                                     \\
11:52:57.99	&	29:02:13.8	&	16.14	&	31848	&	  59	&	       	&	      	&	      	&	                                     \\
11:53:43.81	&	29:15:10.5	&	14.90	&	16872	&	  54	&	Sc     	&	      	&	OCS   	&	                                     \\
11:54:04.16	&	29:33:46.2	&	16.01	&	13185	&	 117	&	E      	&	      	&	OCS   	&	                                     \\
11:54:37.92	&	28:58:39.6	&	15.94	&	 8439	&	  20	&	Sc     	&	      	&	OCS   	&	                                     \\
11:54:48.13	&	29:35:51.7	&	15.70	&	13180	&	  43	&	Sb     	&	      	&	OCS   	&	                                     \\
11:54:55.77	&	29:20:33.5	&	15.98	&	 6431	&	  63	&	E      	&	      	&	OCS   	&	                                     \\
11:55:15.16	&	29:15:48.9	&	15.83	&	17254	&	  50	&	Sc     	&	      	&	OCS   	&	                                     \\
11:55:36.60	&	29:21:04.2	&	15.62	&	13737	&	  53	&	E      	&	      	&	OCS   	&	                                     \\
11:56:10.78	&	28:46:09.6	&	15.44	&	21180	&	  54	&	Sc     	&	      	&	OCS   	&	                                     \\
11:56:40.55	&	29:21:01.3	&	15.96	&	40099	&	  42	&	Sc     	&	      	&	OCS   	&	                                     \\
11:56:41.42	&	28:50:09.0	&	15.73	&	21268	&	  70	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
11:56:45.88	&	28:51:40.1	&	15.54	&	21261	&	  17	&	Sc     	&	      	&	OCS   	&	                                     \\
11:57:35.63	&	29:14:12.9	&	15.81	&	 6725	&	  16	&	Sc     	&	      	&	OCS   	&	                                     \\
11:57:51.62	&	29:02:21.9	&	14.61	&	 6408	&	  10	&	Sc     	&	      	&	OCS   	&	                                     \\
11:58:51.37	&	28:59:05.7	&	15.45	&	14807	&	  19	&	Sc     	&	      	&	OCS   	&	                                     \\
11:59:48.60	&	29:38:26.2	&	14.88	&	 8654	&	  33	&	Sb     	&	      	&	OCS   	&	                                     \\
11:59:48.80	&	29:09:28.5	&	15.88	&	25054	&	  63	&	Sc     	&	      	&	OCS   	&	                                     \\
12:00:24.86	&	28:54:57.2	&	16.09	&	21133	&	  35	&	Sa     	&	      	&	OCS   	&	                                     \\
12:00:28.79	&	29:09:13.7	&	15.59	&	24136	&	  37	&	E      	&	      	&	OCS   	&	                                     \\
12:00:31.93	&	29:00:17.0	&	15.20	&	24000	&	  38	&	E      	&	      	&	OCS   	&	                                     \\
12:00:35.48	&	29:11:45.3	&	15.34	&	24262	&	  33	&	Sb     	&	      	&	OCS   	&	                                     \\
12:00:46.09	&	29:42:55.6	&	15.71	&	49542	&	  76	&	S0     	&	      	&	OCS   	&	                                     \\
12:00:53.87	&	28:52:39.4	&	15.65	&	21214	&	  61	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
12:00:59.55	&	29:03:04.7	&	16.08	&	24715	&	  46	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
12:01:05.88	&	28:59:42.3	&	15.62	&	 2995	&	  49	&	Sb     	&	      	&	OCS   	&	Sb                                   \\
12:01:09.95	&	29:17:20.2	&	15.65	&	24196	&	  49	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
12:01:32.52	&	28:56:06.8	&	14.88	&	17283	&	  35	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
12:01:44.19	&	29:25:43.6	&	16.04	&	23660	&	 100	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
12:01:45.07	&	29:42:37.1	&	15.70	&	21533	&	  34	&	Sb     	&	      	&	OCS   	&	Sb                                   \\
12:01:56.62	&	29:31:23.6	&	16.21	&	21448	&	  61	&	       	&	      	&	      	&	                                     \\
12:02:05.32	&	28:51:27.0	&	16.00	&	15320	&	  20	&	E      	&	      	&	OCS   	&	E                                    \\
12:02:22.57	&	29:39:04.8	&	16.10	&	21366	&	  40	&	E      	&	      	&	OCS   	&	E                                    \\
12:02:24.45	&	29:22:33.4	&	15.80	&	 8306	&	  49	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
12:02:25.28	&	29:28:13.4	&	14.41	&	 3366	&	  61	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
12:02:29.42	&	29:35:17.9	&	15.97	&	24125	&	  32	&	E      	&	      	&	OCS   	&	Sa Sb                                \\
12:02:29.45	&	29:00:47.5	&	15.03	&	24108	&	  53	&	S0     	&	      	&	OCS   	&	SBa                                  \\
12:02:29.49	&	29:02:04.8	&	15.71	&	24457	&	  55	&	E      	&	      	&	OCS   	&	Sa                                   \\
12:02:32.48	&	29:28:35.3	&	16.12	&	21607	&	  61	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
12:02:45.27	&	28:51:56.5	&	15.56	&	10676	&	  52	&	Sb     	&	      	&	OCS   	&	Sb                                   \\
12:02:45.53	&	29:00:04.8	&	15.69	&	24585	&	  43	&	E      	&	      	&	OCS   	&	E                                    \\
12:02:46.06	&	29:23:00.0	&	15.81	&	26022	&	  46	&	E      	&	      	&	OCS   	&	E                                    \\
12:02:53.43	&	29:04:13.0	&	16.02	&	24487	&	  52	&	E      	&	      	&	OCS   	&	E                                    \\
12:03:19.71	&	29:14:28.1	&	16.04	&	24200	&	  90	&	E      	&	      	&	OCS   	&	E                                    \\
12:03:21.38	&	29:25:09.8	&	13.79	&	 3568	&	  10	&	Sc     	&	      	&	OCS   	&	Sc edgeon                            \\
12:03:34.18	&	29:41:52.6	&	15.62	&	16894	&	  31	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
12:03:40.27	&	28:54:33.3	&	16.24	&	42735	&	  52	&	       	&	      	&	      	&	                                     \\
12:03:40.75	&	29:37:35.5	&	15.95	&	16782	&	  23	&	Sc     	&	      	&	OCS   	&	Sb                                   \\
12:03:48.50	&	29:37:46.2	&	15.90	&	32389	&	  47	&	E      	&	      	&	OCS   	&	Sc                                   \\
12:03:50.02	&	29:42:44.6	&	15.20	&	 3165	&	  24	&	Sc     	&	      	&	OCS   	&	edgeon Sc                            \\
12:04:04.78	&	28:58:49.4	&	14.32	&	  913	&	  41	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
12:04:29.93	&	28:55:34.7	&	15.42	&	24107	&	  38	&	Sb     	&	      	&	OCS   	&	                                     \\
12:04:35.39	&	29:39:47.1	&	16.16	&	43612	&	  51	&	       	&	      	&	      	&	                                     \\
12:05:02.07	&	28:52:18.9	&	15.54	&	 8011	&	  61	&	Sc     	&	      	&	OCS   	&	                                     \\
12:05:02.94	&	29:02:51.1	&	16.22	&	23974	&	  44	&	       	&	      	&	      	&	                                     \\
12:05:12.72	&	28:46:54.7	&	13.79	&	 3153	&	  20	&	Sc     	&	      	&	OCS   	&	                                     \\
12:05:29.89	&	29:11:44.2	&	15.41	&	 8512	&	  45	&	E      	&	      	&	OCS   	&	                                     \\
12:06:12.49	&	29:42:49.8	&	15.17	&	21630	&	  58	&	S0     	&	      	&	OCS   	&	                                     \\
12:06:13.07	&	29:40:38.2	&	16.02	&	21380	&	  40	&	E      	&	      	&	OCS   	&	                                     \\
12:06:45.53	&	29:28:11.4	&	15.84	&	21600	&	  74	&	E      	&	      	&	OCS   	&	                                     \\
12:07:25.57	&	29:08:48.1	&	15.32	&	 8880	&	  44	&	E      	&	      	&	OCS   	&	                                     \\
12:07:44.78	&	29:12:52.5	&	15.94	&	21521	&	  33	&	E      	&	      	&	OCS   	&	                                     \\
12:08:05.15	&	28:52:40.9	&	16.26	&	41280	&	  42	&	       	&	      	&	      	&	                                     \\
12:08:40.93	&	29:10:44.6	&	15.16	&	16997	&	  35	&	Sb     	&	      	&	OCS   	&	                                     \\
12:08:41.21	&	29:41:03.9	&	15.40	&	43120	&	  52	&	E      	&	      	&	OCS   	&	                                     \\
12:08:43.24	&	28:44:36.4	&	16.02	&	40533	&	  46	&	Pec    	&	      	&	OCS   	&	interacting?                         \\
12:08:47.17	&	29:18:15.6	&	13.15	&	 3731	&	  25	&	Sb     	&	      	&	OCS   	&	                                     \\
12:08:50.87	&	29:22:51.5	&	14.77	&	17120	&	  58	&	E      	&	      	&	OCS   	&	                                     \\
12:09:01.03	&	29:19:37.0	&	15.91	&	27874	&	  70	&	Sc     	&	      	&	OCS   	&	                                     \\
12:09:01.40	&	29:15:00.0	&	13.62	&	 4069	&	  50	&	Sb     	&	      	&	OCS   	&	                                     \\
12:09:02.47	&	28:44:20.6	&	16.28	&	24350	&	  40	&	       	&	      	&	      	&	                                     \\
12:09:09.57	&	29:16:24.4	&	15.13	&	 3928	&	  10	&	SBb    	&	      	&	OCS   	&	                                     \\
12:09:09.97	&	29:10:37.1	&	12.78	&	 3828	&	  26	&	Sc     	&	      	&	OCS   	&	                                     \\
12:09:30.29	&	28:53:13.8	&	15.18	&	21310	&	  65	&	Sb     	&	      	&	OCS   	&	                                     \\
12:09:32.27	&	29:30:10.1	&	15.68	&	17029	&	  41	&	Sa     	&	      	&	OCS   	&	                                     \\
12:09:42.53	&	29:23:10.3	&	15.77	&	26917	&	  58	&	S0     	&	      	&	OCS   	&	                                     \\
12:09:56.33	&	29:18:07.6	&	15.44	&	22525	&	  51	&	E      	&	      	&	OCS   	&	                                     \\
12:10:36.15	&	29:00:01.2	&	16.03	&	27268	&	  45	&	Sb     	&	      	&	OCS   	&	                                     \\
12:11:14.59	&	29:22:40.6	&	16.02	&	31012	&	  54	&	Sc     	&	      	&	OCS   	&	                                     \\
12:11:24.32	&	28:56:36.6	&	15.91	&	24784	&	  15	&	E      	&	      	&	OCS   	&	                                     \\
12:11:31.86	&	29:05:21.3	&	13.86	&	 7987	&	  30	&	S0     	&	      	&	OCS   	&	                                     \\
12:11:44.35	&	29:02:31.0	&	15.96	&	24468	&	  35	&	Sa     	&	      	&	OCS   	&	                                     \\
12:11:56.59	&	29:30:32.2	&	15.47	&	27359	&	  38	&	S0     	&	      	&	OCS   	&	                                     \\
12:12:03.61	&	29:25:01.2	&	15.40	&	 6840	&	  45	&	Sc     	&	      	&	OCS   	&	                                     \\
12:12:18.80	&	29:10:45.3	&	12.22	&	 3784	&	  18	&	S0     	&	      	&	OCS   	&	                                     \\
12:12:21.42	&	29:12:25.0	&	15.11	&	 1141	&	  61	&	Sc     	&	      	&	OCS   	&	                                     \\
12:12:22.46	&	29:30:27.5	&	15.96	&	30642	&	  48	&	E      	&	      	&	OCS   	&	                                     \\
12:12:24.36	&	28:49:01.6	&	13.87	&	 3889	&	  17	&	Sc     	&	      	&	OCS   	&	                                     \\
12:12:26.93	&	29:08:56.7	&	13.75	&	 3980	&	  30	&	Sb     	&	      	&	OCS   	&	                                     \\
12:12:31.33	&	29:10:02.9	&	13.84	&	 3956	&	  20	&	Sb     	&	      	&	OCS   	&	                                     \\
12:12:42.33	&	29:24:29.2	&	15.63	&	30397	&	  36	&	E      	&	      	&	OCS   	&	                                     \\
12:13:05.25	&	29:33:12.7	&	15.83	&	40363	&	  41	&	Sc     	&	      	&	OCS   	&	                                     \\
12:13:13.92	&	28:50:10.4	&	13.95	&	 3862	&	  71	&	Sc     	&	CG    	&	OCS   	&	                                     \\
12:13:22.01	&	29:12:59.4	&	16.00	&	41825	&	  45	&	E      	&	      	&	OCS   	&	                                     \\
12:13:28.45	&	29:15:25.6	&	15.46	&	42781	&	  42	&	E      	&	      	&	OCS   	&	                                     \\
12:13:31.97	&	29:28:54.8	&	14.97	&	 3904	&	  61	&	Sb     	&	      	&	OCS   	&	                                     \\
12:13:32.95	&	28:51:46.5	&	15.35	&	24542	&	  27	&	E      	&	      	&	OCS   	&	                                     \\
12:13:33.17	&	29:16:04.9	&	16.04	&	42719	&	  22	&	E      	&	      	&	OCS   	&	                                     \\
12:13:45.32	&	29:41:02.3	&	16.08	&	31721	&	  53	&	E      	&	      	&	OCS   	&	                                     \\
12:13:47.44	&	29:30:01.3	&	16.19	&	21896	&	  42	&	       	&	      	&	      	&	                                     \\
12:14:13.73	&	29:02:29.5	&	16.21	&	42280	&	  42	&	       	&	      	&	      	&	                                     \\
12:14:18.21	&	29:31:44.8	&	15.09	&	18971	&	  35	&	Sb     	&	IP    	&	OCS   	&	                                     \\
12:14:22.56	&	29:08:19.4	&	16.06	&	33142	&	  47	&	Sb     	&	      	&	OCS   	&	                                     \\
12:14:45.30	&	29:18:52.3	&	16.01	&	22041	&	  40	&	E      	&	      	&	OCS   	&	                                     \\
12:15:03.50	&	29:06:01.4	&	16.23	&	31301	&	  38	&	       	&	      	&	      	&	                                     \\
12:15:06.91	&	29:01:09.6	&	16.28	&	 7445	&	  72	&	       	&	      	&	      	&	                                     \\
12:15:15.68	&	28:50:30.9	&	16.23	&	57063	&	  67	&	       	&	      	&	      	&	                                     \\
12:15:16.04	&	29:15:06.1	&	15.87	&	40917	&	  66	&	S0     	&	      	&	OCS   	&	                                     \\
12:15:23.73	&	29:10:45.6	&	15.82	&	 9036	&	  49	&	E      	&	      	&	OCS   	&	                                     \\
12:15:33.78	&	28:59:04.7	&	15.98	&	22004	&	  51	&	E      	&	      	&	OCS   	&	                                     \\
12:15:36.59	&	28:59:26.0	&	15.01	&	 7897	&	  17	&	Sb     	&	      	&	OCS   	&	                                     \\
12:16:14.06	&	28:45:44.2	&	14.05	&	 7823	&	  32	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
12:16:44.46	&	28:45:10.3	&	16.06	&	38014	&	  74	&	Sb     	&	      	&	OCS   	&	                                     \\
12:16:51.37	&	29:03:15.5	&	16.07	&	    0	&	   0	&	       	&	      	&	OCS   	&	                                     \\
12:17:03.30	&	28:54:53.1	&	15.58	&	  843	&	  61	&	Sc     	&	      	&	OCS   	&	                                     \\
12:17:36.74	&	29:36:27.8	&	11.21	&	  815	&	  39	&	SBa    	&	      	&	OCS   	&	                                     \\
12:17:56.67	&	29:07:15.3	&	15.81	&	14323	&	  61	&	Sc     	&	      	&	OCS   	&	                                     \\
12:18:12.19	&	29:15:07.0	&	15.62	&	 7680	&	  55	&	S0     	&	      	&	OCS   	&	                                     \\
12:18:19.32	&	29:15:12.6	&	14.97	&	14330	&	  50	&	Sc     	&	      	&	OCS   	&	                                     \\
12:18:23.29	&	28:58:09.0	&	16.10	&	22484	&	  48	&	Sa     	&	      	&	OCS   	&	                                     \\
12:18:35.86	&	28:48:12.1	&	15.70	&	22288	&	  48	&	S0     	&	      	&	OCS   	&	                                     \\
12:18:41.55	&	28:49:23.9	&	16.24	&	22291	&	  56	&	       	&	      	&	      	&	                                     \\
12:18:44.43	&	29:22:47.3	&	15.72	&	 8050	&	  75	&	Sc     	&	      	&	OCS   	&	                                     \\
12:19:32.71	&	28:56:31.9	&	15.26	&	24230	&	  56	&	E      	&	      	&	OCS   	&	                                     \\
12:19:41.25	&	28:47:08.7	&	14.76	&	 7523	&	  61	&	E      	&	      	&	OCS   	&	                                     \\
12:19:41.27	&	28:49:31.2	&	14.16	&	 7549	&	  39	&	S0     	&	      	&	OCS   	&	                                     \\
12:19:41.57	&	28:43:28.8	&	14.27	&	 7701	&	  37	&	E      	&	      	&	OCS   	&	                                     \\
12:19:43.85	&	28:51:46.4	&	13.86	&	 7731	&	  44	&	Sc     	&	      	&	OCS   	&	                                     \\
12:19:44.02	&	29:34:48.9	&	15.40	&	19471	&	  42	&	Sb     	&	      	&	OCS   	&	                                     \\
12:19:50.60	&	29:36:49.2	&	11.21	&	  920	&	  19	&	Sb     	&	      	&	OCS   	&	                                     \\
12:20:04.51	&	28:53:50.0	&	15.54	&	 7677	&	  48	&	E      	&	      	&	OCS   	&	                                     \\
12:20:06.76	&	29:16:49.8	&	10.38	&	  643	&	  13	&	E      	&	      	&	OCS   	&	                                     \\
12:20:13.36	&	29:04:08.8	&	15.78	&	19843	&	  48	&	S0     	&	      	&	OCS   	&	                                     \\
12:20:17.50	&	29:06:06.5	&	15.62	&	  703	&	  17	&	Sc     	&	      	&	OCS   	&	                                     \\
12:20:20.73	&	29:18:37.8	&	12.32	&	 1076	&	   9	&	E      	&	      	&	OCS   	&	                                     \\
12:20:32.16	&	29:38:18.2	&	15.54	&	20288	&	  58	&	E      	&	      	&	OCS   	&	                                     \\
12:20:42.07	&	29:20:44.2	&	13.05	&	  657	&	  39	&	Sd     	&	      	&	OCS   	&	                                     \\
12:20:59.46	&	29:07:28.9	&	15.90	&	39707	&	  74	&	E      	&	      	&	OCS   	&	                                     \\
12:21:00.92	&	29:31:23.0	&	16.06	&	17105	&	  70	&	E      	&	      	&	OCS   	&	                                     \\
12:21:15.15	&	29:19:31.5	&	16.01	&	 7611	&	  72	&	S0     	&	      	&	OCS   	&	                                     \\
12:21:16.57	&	29:02:20.4	&	15.45	&	  669	&	  40	&	Sc     	&	      	&	OCS   	&	                                     \\
12:21:20.11	&	29:42:55.1	&	14.87	&	 1139	&	  86	&	Sc     	&	      	&	OCS   	&	                                     \\
12:21:52.72	&	28:57:04.8	&	16.10	&	    0	&	   0	&	       	&	      	&	OCS   	&	                                     \\
12:22:14.80	&	28:48:45.7	&	15.03	&	19319	&	  53	&	E      	&	      	&	OCS   	&	                                     \\
12:22:19.41	&	28:49:52.5	&	14.44	&	19669	&	  34	&	SBc    	&	      	&	OCS   	&	                                     \\
12:22:21.81	&	29:34:51.7	&	15.80	&	 7877	&	  33	&	S0     	&	      	&	OCS   	&	                                     \\
12:22:26.25	&	29:12:29.3	&	12.37	&	  912	&	  29	&	Sb     	&	      	&	OCS   	&	                                     \\
12:22:38.88	&	29:26:17.7	&	14.22	&	 7892	&	  38	&	Sb     	&	      	&	OCS   	&	                                     \\
12:23:09.66	&	29:20:58.6	&	14.24	&	  659	&	  29	&	Sc     	&	      	&	OCS   	&	                                     \\
12:23:13.92	&	28:53:35.9	&	13.81	&	  525	&	   9	&	Sc     	&	      	&	OCS   	&	                                     \\
12:23:16.56	&	28:57:41.9	&	15.38	&	18554	&	  66	&	S0     	&	      	&	OCS   	&	                                     \\
12:25:12.43	&	29:39:23.1	&	15.90	&	22541	&	  44	&	Pec    	&	      	&	OCS   	&	2 gals.?                             \\
12:25:20.13	&	29:28:03.5	&	15.69	&	20083	&	  43	&	Sb     	&	      	&	OCS   	&	                                     \\
12:25:23.42	&	28:47:03.9	&	16.07	&	38001	&	  82	&	cD?    	&	      	&	OCS   	&	in cluster                           \\
12:25:25.43	&	28:56:37.6	&	15.24	&	19246	&	  22	&	Sc     	&	      	&	OCS   	&	                                     \\
12:25:28.05	&	29:09:49.1	&	15.32	&	 9122	&	  31	&	E      	&	      	&	OCS   	&	                                     \\
12:25:47.67	&	29:39:46.6	&	15.63	&	 9143	&	  32	&	Sa     	&	      	&	OCS   	&	                                     \\
12:26:30.76	&	28:50:48.6	&	16.19	&	 8058	&	  25	&	       	&	      	&	      	&	                                     \\
12:26:39.15	&	29:37:57.8	&	16.29	&	 6670	&	  70	&	       	&	      	&	      	&	                                     \\
12:26:39.40	&	29:33:45.1	&	16.02	&	    0	&	   0	&	Sc     	&	      	&	OCS   	&	                                     \\
12:27:08.70	&	28:57:23.1	&	15.97	&	 7632	&	  19	&	Sc     	&	      	&	OCS   	&	edgeon Sc                            \\
12:27:58.86	&	28:49:43.0	&	15.02	&	15031	&	  33	&	SB0    	&	      	&	OCS   	&	S0                                   \\
12:28:59.26	&	28:51:42.1	&	14.64	&	 8019	&	  10	&	Sc     	&	      	&	OCS   	&	edgeon Sc                            \\
12:29:18.14	&	29:00:07.2	&	15.05	&	15162	&	  57	&	E      	&	      	&	OCS   	&	double E                             \\
12:29:41.36	&	29:05:42.0	&	15.99	&	34240	&	  46	&	E      	&	      	&	OCS   	&	S0? faint                            \\
12:29:43.00	&	29:05:14.2	&	15.88	&	34030	&	  75	&	Sa     	&	      	&	OCS   	&	Pec 2 gals.?                         \\
12:30:02.60	&	28:45:29.7	&	16.21	&	18865	&	  51	&	       	&	      	&	      	&	                                     \\
12:30:26.85	&	28:59:13.7	&	16.07	&	17968	&	  38	&	Sb     	&	      	&	OCS   	&	                                     \\
12:30:54.10	&	28:56:20.4	&	16.38	&	18474	&	  64	&	       	&	      	&	      	&	                                     \\
12:30:56.70	&	28:51:44.7	&	15.05	&	17905	&	  33	&	E      	&	      	&	OCS   	&	                                     \\
12:31:00.16	&	28:58:13.8	&	15.58	&	18011	&	  40	&	E      	&	      	&	OCS   	&	                                     \\
12:31:04.29	&	28:43:31.7	&	16.22	&	18255	&	  65	&	       	&	      	&	      	&	                                     \\
12:31:04.45	&	28:51:10.8	&	14.13	&	19672	&	  61	&	SB0    	&	IP    	&	OCS   	&	                                     \\
12:31:10.08	&	28:52:03.7	&	16.40	&	18972	&	  46	&	       	&	      	&	      	&	                                     \\
12:31:17.18	&	28:53:30.3	&	16.32	&	17889	&	  59	&	       	&	      	&	      	&	                                     \\
12:31:22.36	&	29:03:53.0	&	16.20	&	17640	&	  62	&	       	&	      	&	      	&	                                     \\
12:31:22.92	&	29:08:11.0	&	13.71	&	 4551	&	  20	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
12:31:24.01	&	28:51:18.7	&	14.35	&	18574	&	  46	&	S0     	&	      	&	OCS   	&	                                     \\
12:31:55.70	&	28:49:11.7	&	15.63	&	18754	&	  65	&	E      	&	      	&	OCS   	&	                                     \\
12:32:38.48	&	28:46:29.4	&	15.22	&	15133	&	  33	&	SBc    	&	      	&	OCS   	&	                                     \\
12:32:41.77	&	28:44:22.5	&	16.10	&	15123	&	  33	&	Sb     	&	      	&	OCS   	&	                                     \\
12:32:42.94	&	29:42:43.7	&	13.48	&	 8111	&	  26	&	Sc     	&	      	&	OCS   	&	                                     \\
12:32:49.62	&	28:57:31.2	&	15.43	&	 8306	&	  16	&	Sa     	&	      	&	OCS   	&	                                     \\
12:32:50.34	&	29:35:21.8	&	16.04	&	18181	&	  65	&	S0     	&	      	&	OCS   	&	                                     \\
12:33:28.96	&	29:02:05.9	&	15.76	&	18683	&	  61	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
12:33:30.64	&	28:56:07.9	&	16.12	&	    0	&	   0	&	       	&	      	&	OCS   	&	very faint                           \\
12:34:00.37	&	29:04:44.2	&	15.27	&	18529	&	  23	&	Sc     	&	      	&	OCS   	&	                                     \\
12:34:03.94	&	29:02:01.7	&	16.00	&	18611	&	  52	&	E      	&	      	&	OCS   	&	nearby *                             \\
12:34:21.76	&	29:39:20.1	&	15.64	&	15238	&	  20	&	Sb     	&	      	&	OCS   	&	                                     \\
12:34:45.02	&	29:14:10.1	&	15.92	&	19173	&	  32	&	Sb?    	&	      	&	OCS   	&	                                     \\
12:35:09.42	&	28:44:17.6	&	15.62	&	29837	&	  51	&	E      	&	      	&	OCS   	&	                                     \\
12:35:17.00	&	28:49:01.3	&	15.83	&	29681	&	  43	&	E      	&	      	&	OCS   	&	                                     \\
12:35:24.08	&	29:29:30.2	&	14.19	&	 4725	&	 100	&	Sc     	&	      	&	OCS   	&	                                     \\
12:35:46.83	&	28:57:50.4	&	16.32	&	15278	&	  45	&	       	&	      	&	      	&	                                     \\
12:35:49.06	&	29:11:33.3	&	14.40	&	19369	&	  74	&	E      	&	      	&	OCS   	&	                                     \\
12:36:14.73	&	29:40:53.7	&	15.32	&	15358	&	  20	&	SBc    	&	      	&	OCS   	&	                                     \\
12:36:19.64	&	29:03:17.2	&	15.98	&	29604	&	  47	&	Sa     	&	      	&	OCS   	&	                                     \\
12:36:44.79	&	28:51:09.5	&	16.32	&	19792	&	  72	&	       	&	      	&	      	&	                                     \\
12:37:00.88	&	29:39:39.8	&	16.00	&	15371	&	  39	&	E      	&	      	&	OCS   	&	                                     \\
12:37:13.90	&	29:37:51.2	&	15.01	&	  758	&	  54	&	S0     	&	      	&	OCS   	&	                                     \\
12:37:17.68	&	28:58:40.8	&	15.26	&	17123	&	  19	&	Pec    	&	      	&	OCS   	&	2 gals.?                             \\
12:38:13.29	&	28:56:12.8	&	13.88	&	 7294	&	  10	&	Sc     	&	      	&	OCS   	&	                                     \\
12:39:14.30	&	29:43:00.3	&	15.72	&	17412	&	  31	&	Sa     	&	      	&	OCS   	&	                                     \\
12:39:18.98	&	28:54:15.3	&	14.02	&	 7321	&	  34	&	E      	&	      	&	OCS   	&	                                     \\
12:39:49.30	&	29:11:00.8	&	15.93	&	19841	&	  56	&	E      	&	      	&	OCS   	&	                                     \\
12:40:30.10	&	28:59:20.9	&	15.70	&	16589	&	  47	&	Sb     	&	      	&	OCS   	&	                                     \\
12:40:30.56	&	29:11:25.6	&	15.46	&	10718	&	  41	&	S0     	&	      	&	OCS   	&	                                     \\
12:40:56.21	&	29:27:55.8	&	13.74	&	 9345	&	  20	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
12:41:08.58	&	29:32:16.0	&	14.99	&	 6905	&	  31	&	E      	&	      	&	OCS   	&	                                     \\
12:41:09.33	&	29:32:18.6	&	16.01	&	 7194	&	  51	&	E      	&	      	&	OCS   	&	in pair                              \\
12:41:30.61	&	29:32:10.0	&	16.10	&	 6210	&	  -1	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
12:41:35.02	&	28:50:36.8	&	16.03	&	20019	&	  20	&	E      	&	      	&	OCS   	&	                                     \\
12:43:28.59	&	29:27:58.5	&	14.34	&	 9303	&	  66	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
12:44:03.36	&	28:54:03.1	&	14.54	&	 7265	&	  59	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
12:44:30.61	&	29:14:03.1	&	16.03	&	40841	&	  45	&	Sc     	&	      	&	OCS   	&	                                     \\
12:44:36.63	&	28:45:57.6	&	15.45	&	10437	&	  76	&	S0     	&	      	&	OCS   	&	                                     \\
12:44:53.74	&	28:44:10.6	&	16.08	&	20167	&	  51	&	Sa     	&	      	&	OCS   	&	                                     \\
12:45:07.97	&	29:34:18.8	&	16.32	&	14461	&	  72	&	       	&	      	&	      	&	                                     \\
12:45:35.29	&	28:45:42.8	&	15.46	&	 6930	&	  50	&	E      	&	      	&	OCS   	&	                                     \\
12:45:37.62	&	29:18:23.9	&	16.04	&	27865	&	  46	&	Sb     	&	      	&	OCS   	&	                                     \\
12:45:42.83	&	29:19:54.0	&	15.91	&	18371	&	  52	&	Sb     	&	      	&	OCS   	&	                                     \\
12:45:43.37	&	29:25:58.8	&	15.77	&	 6972	&	  72	&	SBc    	&	      	&	OCS   	&	                                     \\
12:46:01.05	&	28:48:45.8	&	15.95	&	10586	&	  38	&	Sb     	&	      	&	OCS   	&	                                     \\
12:46:09.05	&	28:57:29.8	&	16.37	&	 7084	&	  30	&	       	&	      	&	      	&	                                     \\
12:46:46.32	&	29:23:18.7	&	16.17	&	 9570	&	  72	&	       	&	      	&	      	&	                                     \\
12:47:11.08	&	29:11:17.3	&	15.91	&	 6906	&	  33	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
12:48:05.83	&	29:26:36.5	&	15.35	&	 6991	&	  45	&	Sc     	&	      	&	OCS   	&	                                     \\
12:48:14.02	&	28:51:01.6	&	16.23	&	30348	&	  81	&	       	&	      	&	      	&	                                     \\
12:48:18.12	&	28:57:04.7	&	15.19	&	16852	&	  42	&	Sb     	&	      	&	OCS   	&	                                     \\
12:48:34.89	&	28:50:49.3	&	16.05	&	 6727	&	  62	&	Pec    	&	      	&	OCS   	&	2 gals.?                             \\
12:48:42.05	&	29:27:53.0	&	15.79	&	25484	&	  36	&	S0     	&	      	&	OCS   	&	                                     \\
12:48:42.60	&	29:14:21.3	&	15.81	&	 6918	&	 100	&	Sa     	&	      	&	OCS   	&	                                     \\
12:48:49.45	&	29:25:26.8	&	16.13	&	 6829	&	  49	&	Sb     	&	      	&	OCS   	&	                                     \\
12:48:51.18	&	28:58:04.1	&	15.68	&	10485	&	  42	&	Sc     	&	      	&	OCS   	&	                                     \\
12:49:23.75	&	29:19:11.0	&	15.64	&	 7488	&	  38	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
12:49:25.14	&	28:56:22.0	&	15.63	&	17063	&	  47	&	Sa     	&	      	&	OCS   	&	                                     \\
12:49:38.82	&	29:19:42.4	&	15.79	&	25521	&	  48	&	S0     	&	      	&	OCS   	&	                                     \\
12:49:40.77	&	28:45:32.0	&	16.43	&	58621	&	  66	&	       	&	CG    	&	      	&	                                     \\
12:50:00.57	&	28:48:59.0	&	15.72	&	17223	&	  44	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
12:50:43.16	&	28:59:00.1	&	15.76	&	17062	&	  58	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
12:51:01.74	&	28:55:40.0	&	14.14	&	 6459	&	  20	&	SBa    	&	      	&	OCS   	&	                                     \\
12:51:08.89	&	28:47:17.3	&	13.37	&	 4765	&	  20	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
12:51:25.61	&	29:41:35.3	&	15.75	&	27369	&	  87	&	SBc    	&	      	&	OCS   	&	                                     \\
12:52:14.76	&	29:25:42.3	&	15.25	&	18577	&	  26	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
12:52:25.20	&	28:58:22.1	&	15.92	&	17057	&	  82	&	E      	&	      	&	OCS   	&	E                                    \\
12:53:05.87	&	29:23:43.0	&	15.66	&	18307	&	 112	&	E      	&	      	&	OCS   	&	E                                    \\
12:53:16.80	&	28:46:21.3	&	16.06	&	57250	&	  60	&	E?     	&	      	&	OCS   	&	v. faint E?                          \\
12:53:48.62	&	29:35:18.3	&	14.16	&	13845	&	  64	&	SBc    	&	      	&	OCS   	&	Sb                                   \\
12:53:49.17	&	28:56:32.2	&	15.99	&	 7150	&	 100	&	E      	&	      	&	OCS   	&	E                                    \\
12:53:51.49	&	28:58:45.7	&	14.84	&	 7960	&	  67	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
12:54:02.52	&	29:36:13.2	&	13.54	&	 6419	&	  53	&	Sc     	&	      	&	OCS   	&	edgeon Sc                            \\
12:54:06.35	&	29:14:32.9	&	16.02	&	 7517	&	  40	&	Sa     	&	      	&	OCS   	&	Sb                                   \\
12:54:26.55	&	29:30:25.4	&	16.31	&	16840	&	  67	&	       	&	      	&	      	&	                                     \\
12:54:40.75	&	28:56:16.6	&	11.94	&	 2550	&	  55	&	Sb     	&	      	&	OCS   	&	big Sb                               \\
12:54:45.10	&	28:55:28.1	&	16.45	&	 2347	&	  67	&	       	&	      	&	      	&	                                     \\
12:54:55.40	&	29:00:44.5	&	15.71	&	 6295	&	  55	&	E      	&	      	&	OCS   	&	E                                    \\
12:55:03.56	&	29:32:10.7	&	16.00	&	55273	&	  64	&	?      	&	      	&	OCS   	&	v. faint E?                          \\
12:55:02.90	&	29:32:11.5	&	17.00	&	56326	&	  78	&	       	&	      	&	      	&	                                     \\
12:55:10.84	&	29:34:41.6	&	14.68	&	 7555	&	  32	&	Sa     	&	      	&	OCS   	&	Sa                                   \\
12:55:34.92	&	29:00:02.7	&	15.10	&	18702	&	  43	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
12:56:01.72	&	29:15:11.7	&	15.15	&	20394	&	  28	&	Sb     	&	      	&	OCS   	&	SBb                                  \\
12:56:20.31	&	29:18:00.1	&	14.94	&	 6672	&	  28	&	S0     	&	      	&	OCS   	&	                                     \\
12:56:28.75	&	29:08:12.8	&	16.18	&	 9452	&	  -1	&	       	&	      	&	      	&	                                     \\
12:56:35.98	&	28:56:50.8	&	15.82	&	18586	&	  19	&	Sc     	&	      	&	OCS   	&	                                     \\
12:56:50.62	&	28:55:46.3	&	14.32	&	 8019	&	 100	&	Sa     	&	      	&	OCS   	&	                                     \\
12:56:51.21	&	29:22:41.2	&	14.72	&	 7193	&	  70	&	Sc     	&	      	&	OCS   	&	                                     \\
12:56:55.50	&	28:57:21.8	&	15.80	&	20481	&	  35	&	E      	&	      	&	OCS   	&	                                     \\
12:57:00.12	&	28:54:12.8	&	15.65	&	20517	&	  54	&	E      	&	      	&	OCS   	&	                                     \\
12:57:01.55	&	29:03:43.9	&	14.39	&	 7516	&	 100	&	Sa     	&	      	&	OCS   	&	                                     \\
12:57:11.36	&	29:02:40.7	&	13.86	&	 7460	&	 100	&	Sb     	&	      	&	OCS   	&	                                     \\
12:57:42.43	&	29:34:31.6	&	15.45	&	27419	&	 116	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
12:57:44.12	&	29:01:12.4	&	15.52	&	 8129	&	  54	&	Sa     	&	      	&	OCS   	&	                                     \\
12:57:47.04	&	29:08:58.0	&	14.81	&	 7151	&	  20	&	S0     	&	      	&	OCS   	&	                                     \\
12:57:49.96	&	29:39:15.0	&	13.99	&	 5304	&	 100	&	Sc     	&	      	&	OCS   	&	                                     \\
12:58:05.70	&	29:01:01.6	&	15.82	&	 7766	&	  43	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
12:58:13.34	&	28:56:53.3	&	14.18	&	 7560	&	 100	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
12:58:26.85	&	29:36:43.7	&	14.58	&	 5757	&	  46	&	S0     	&	      	&	OCS   	&	                                     \\
12:58:27.85	&	28:58:26.3	&	15.24	&	 7123	&	  46	&	E      	&	      	&	OCS   	&	                                     \\
12:58:30.19	&	28:51:30.9	&	14.73	&	 7981	&	  55	&	Sa     	&	      	&	OCS   	&	                                     \\
12:58:35.53	&	28:52:43.4	&	16.46	&	27048	&	  67	&	       	&	      	&	      	&	                                     \\
12:58:43.19	&	28:54:35.9	&	14.69	&	 8308	&	  29	&	S0     	&	      	&	OCS   	&	                                     \\
12:58:47.95	&	28:50:36.8	&	15.91	&	25444	&	  86	&	E      	&	      	&	OCS   	&	                                     \\
12:59:00.28	&	29:11:00.9	&	16.08	&	18327	&	  34	&	E      	&	      	&	OCS   	&	                                     \\
12:59:26.21	&	29:08:45.3	&	15.86	&	18526	&	  80	&	E      	&	      	&	OCS   	&	                                     \\
12:59:39.08	&	29:06:21.5	&	15.66	&	49504	&	  57	&	S0     	&	      	&	OCS   	&	                                     \\
12:59:39.65	&	28:53:53.1	&	14.74	&	 6210	&	  24	&	Sa     	&	      	&	OCS   	&	                                     \\
12:59:40.03	&	28:55:36.2	&	14.17	&	 5901	&	 100	&	S0     	&	      	&	OCS   	&	                                     \\
12:59:46.16	&	29:13:29.6	&	16.29	&	54242	&	 104	&	       	&	      	&	      	&	                                     \\
13:00:13.31	&	29:37:12.2	&	15.67	&	25355	&	  53	&	E      	&	      	&	OCS   	&	                                     \\
13:00:14.00	&	28:49:40.5	&	13.91	&	 7355	&	  67	&	S0     	&	      	&	OCS   	&	                                     \\
13:00:21.34	&	29:34:48.5	&	16.38	&	25033	&	  70	&	       	&	      	&	      	&	                                     \\
13:00:25.66	&	28:52:02.4	&	14.09	&	 6812	&	  59	&	E      	&	      	&	OCS   	&	                                     \\
13:00:31.26	&	28:57:01.6	&	16.30	&	 6995	&	  67	&	       	&	      	&	      	&	                                     \\
13:00:39.66	&	29:01:09.8	&	13.19	&	 7275	&	  15	&	Sc     	&	      	&	OCS   	&	                                     \\
13:00:47.63	&	29:12:02.2	&	16.24	&	 9246	&	  60	&	       	&	      	&	      	&	                                     \\
13:00:53.81	&	29:15:44.5	&	15.97	&	54006	&	  56	&	E?     	&	CG    	&	OCS   	&	v. faint                             \\
13:00:58.54	&	29:37:34.5	&	15.82	&	25349	&	  66	&	S0     	&	      	&	OCS   	&	                                     \\
13:01:09.29	&	29:28:44.4	&	15.60	&	25192	&	 100	&	Sa     	&	      	&	OCS   	&	edgeon                               \\
13:01:15.38	&	29:22:12.1	&	16.01	&	26458	&	  45	&	E      	&	      	&	OCS   	&	                                     \\
13:01:15.75	&	28:52:19.5	&	15.92	&	 7267	&	  38	&	Sb     	&	      	&	OCS   	&	                                     \\
13:01:19.64	&	29:11:00.6	&	15.95	&	18134	&	  21	&	E      	&	      	&	OCS   	&	                                     \\
13:01:22.04	&	29:20:22.9	&	16.26	&	26256	&	  -1	&	       	&	      	&	      	&	                                     \\
13:01:23.11	&	29:00:35.4	&	16.18	&	26760	&	  78	&	       	&	      	&	      	&	                                     \\
13:01:24.04	&	29:22:43.1	&	16.00	&	26274	&	  45	&	E      	&	      	&	OCS   	&	                                     \\
13:01:33.71	&	29:07:48.6	&	13.22	&	 7387	&	  25	&	S0     	&	      	&	OCS   	&	                                     \\
13:01:41.57	&	29:22:51.8	&	16.35	&	17239	&	  42	&	       	&	      	&	      	&	                                     \\
13:01:42.56	&	29:04:47.6	&	16.02	&	49911	&	  90	&	Pec    	&	      	&	OCS   	&	interacting pair faint               \\
13:01:43.28	&	29:10:41.8	&	16.22	&	 7061	&	  45	&	       	&	      	&	      	&	                                     \\
13:01:43.38	&	29:02:40.3	&	13.33	&	 7099	&	   6	&	Sb     	&	      	&	OCS   	&	                                     \\
13:01:43.97	&	28:59:57.2	&	14.68	&	 6484	&	  48	&	Sc     	&	      	&	OCS   	&	                                     \\
13:01:46.71	&	29:04:35.7	&	16.37	&	49902	&	  -1	&	       	&	      	&	      	&	                                     \\
13:01:55.81	&	29:19:21.4	&	15.45	&	 7144	&	  59	&	S0     	&	      	&	OCS   	&	                                     \\
13:02:04.19	&	29:15:12.2	&	13.99	&	 7412	&	 100	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
13:02:09.98	&	29:18:17.0	&	16.27	&	49992	&	  82	&	       	&	      	&	      	&	                                     \\
13:02:27.82	&	29:29:14.8	&	16.40	&	 7073	&	  -1	&	       	&	      	&	      	&	                                     \\
13:02:29.50	&	29:12:34.6	&	16.00	&	26792	&	  90	&	Sc     	&	      	&	OCS   	&	                                     \\
13:02:35.51	&	28:44:42.3	&	16.01	&	 6166	&	  75	&	Sb     	&	      	&	OCS   	&	                                     \\
13:02:49.09	&	29:05:22.5	&	16.18	&	24928	&	  -1	&	       	&	      	&	      	&	                                     \\
13:03:11.72	&	28:58:53.9	&	16.38	&	24965	&	  48	&	       	&	      	&	      	&	                                     \\
13:03:23.12	&	28:51:51.6	&	15.53	&	 6614	&	  75	&	E      	&	      	&	OCS   	&	                                     \\
13:03:28.99	&	28:59:17.3	&	15.99	&	25144	&	  90	&	Sb     	&	      	&	OCS   	&	                                     \\
13:03:42.19	&	28:54:18.8	&	15.19	&	 6680	&	  47	&	Sa     	&	      	&	OCS   	&	                                     \\
13:04:10.20	&	29:00:54.7	&	15.17	&	 6662	&	  83	&	S0     	&	      	&	OCS   	&	                                     \\
13:04:17.95	&	29:01:45.7	&	14.35	&	 6820	&	  43	&	Sb     	&	      	&	OCS   	&	                                     \\
13:04:22.85	&	28:48:38.8	&	14.71	&	 8050	&	 100	&	Pec    	&	      	&	OCS   	&	Sa? interacting?                     \\
13:04:23.30	&	29:22:59.2	&	15.81	&	26811	&	  41	&	E      	&	      	&	OCS   	&	                                     \\
13:04:38.92	&	29:13:29.0	&	15.61	&	 5809	&	  68	&	Sc     	&	      	&	OCS   	&	                                     \\
13:04:45.34	&	28:45:06.1	&	16.06	&	24788	&	  30	&	Sb     	&	      	&	OCS   	&	                                     \\
13:05:02.50	&	28:44:20.0	&	15.35	&	 8361	&	  39	&	S0     	&	      	&	OCS   	&	                                     \\
13:05:16.42	&	29:35:14.9	&	16.44	&	 7170	&	  72	&	       	&	      	&	      	&	                                     \\
13:05:23.63	&	29:30:40.4	&	15.50	&	 6022	&	  64	&	E      	&	      	&	OCS   	&	                                     \\
13:05:25.25	&	29:17:46.8	&	14.26	&	 7158	&	 100	&	Sb     	&	      	&	OCS   	&	                                     \\
13:05:32.82	&	29:00:40.9	&	14.85	&	 5178	&	  33	&	Sc     	&	      	&	OCS   	&	                                     \\
13:05:45.42	&	28:52:16.7	&	15.97	&	 8021	&	  35	&	Pec.   	&	      	&	OCS   	&	2 spirals?                           \\
13:05:53.00	&	29:35:56.9	&	16.09	&	    0	&	   0	&	Sc     	&	      	&	OCS   	&	                                     \\
13:05:58.94	&	29:01:25.3	&	15.21	&	 6069	&	  70	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
13:06:03.87	&	29:42:33.9	&	16.20	&	 6097	&	  67	&	       	&	      	&	      	&	                                     \\
13:06:21.46	&	29:10:11.7	&	15.22	&	 7301	&	  55	&	E      	&	      	&	OCS   	&	                                     \\
13:06:22.08	&	29:39:26.2	&	14.76	&	 7102	&	  67	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
13:06:33.00	&	29:21:56.6	&	15.54	&	 7302	&	  72	&	Sc     	&	      	&	OCS   	&	                                     \\
13:06:33.14	&	29:11:02.2	&	15.30	&	 9375	&	  67	&	Sa     	&	      	&	OCS   	&	                                     \\
13:06:37.75	&	28:51:02.5	&	13.91	&	 4837	&	 100	&	Pec    	&	      	&	OCS   	&	2 spirals?                           \\
13:06:45.00	&	29:22:17.0	&	16.10	&	 7975	&	  51	&	S0     	&	      	&	OCS   	&	                                     \\
13:06:46.88	&	29:07:50.6	&	15.79	&	 7964	&	  64	&	S0     	&	      	&	OCS   	&	                                     \\
13:07:22.95	&	29:24:02.9	&	16.43	&	 5223	&	  39	&	       	&	      	&	      	&	                                     \\
13:07:23.43	&	29:04:23.9	&	16.33	&	41533	&	  72	&	       	&	      	&	      	&	                                     \\
13:07:39.28	&	29:01:05.6	&	15.80	&	36922	&	  40	&	Sc     	&	      	&	OCS   	&	                                     \\
13:07:39.90	&	28:49:43.0	&	15.93	&	 7970	&	  48	&	Sa     	&	      	&	OCS   	&	edgeon                               \\
13:08:03.95	&	28:59:53.5	&	16.09	&	 7203	&	  72	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
13:08:13.19	&	28:50:51.8	&	15.14	&	17087	&	  52	&	Sc     	&	      	&	OCS   	&	                                     \\
13:08:14.87	&	28:44:07.4	&	16.00	&	11688	&	  41	&	S0     	&	      	&	OCS   	&	                                     \\
13:08:21.57	&	29:13:41.7	&	15.89	&	 7103	&	  56	&	Sc     	&	      	&	OCS   	&	                                     \\
13:08:27.96	&	29:24:19.3	&	15.44	&	36931	&	  72	&	S0     	&	      	&	OCS   	&	                                     \\
13:08:46.47	&	28:52:48.3	&	16.03	&	18256	&	  60	&	Sc     	&	      	&	OCS   	&	                                     \\
13:08:50.75	&	28:53:11.0	&	15.58	&	23872	&	  67	&	Sb     	&	      	&	OCS   	&	                                     \\
13:08:54.36	&	29:02:26.0	&	14.04	&	 9375	&	  67	&	Sa     	&	      	&	OCS   	&	                                     \\
13:08:54.84	&	29:32:39.3	&	15.86	&	 6837	&	  67	&	S0     	&	      	&	OCS   	&	                                     \\
13:09:08.95	&	28:53:32.3	&	15.21	&	    0	&	   0	&	E      	&	      	&	OCS   	&	                                     \\
13:09:21.62	&	29:43:59.8	&	16.35	&	23710	&	  45	&	       	&	      	&	      	&	                                     \\
13:09:30.65	&	28:59:09.4	&	15.00	&	 6167	&	  79	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
13:09:34.26	&	29:17:31.9	&	16.12	&	    0	&	   0	&	       	&	      	&	OCS   	&	                                     \\
13:09:40.52	&	29:13:23.1	&	16.13	&	    0	&	   0	&	       	&	      	&	OCS   	&	                                     \\
13:09:47.44	&	28:54:23.0	&	12.70	&	 5615	&	  10	&	SBc    	&	      	&	OCS   	&	                                     \\
13:09:51.64	&	28:54:00.9	&	15.35	&	 7798	&	  44	&	Sc     	&	      	&	OCS   	&	                                     \\
13:09:59.83	&	28:48:53.5	&	15.23	&	 7515	&	 179	&	Sc     	&	      	&	OCS   	&	                                     \\
13:11:01.68	&	29:34:41.7	&	13.45	&	 7262	&	  20	&	SBc    	&	      	&	OCS   	&	                                     \\
13:12:59.66	&	29:36:02.1	&	15.89	&	22698	&	  49	&	Sc     	&	      	&	OCS   	&	                                     \\
13:13:06.14	&	29:39:57.3	&	15.14	&	23012	&	  46	&	S0     	&	      	&	OCS   	&	                                     \\
13:13:35.18	&	29:07:34.3	&	15.64	&	 5949	&	  25	&	Sc     	&	      	&	OCS   	&	                                     \\
13:14:01.42	&	29:24:24.5	&	14.73	&	 6562	&	  34	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
13:14:35.51	&	29:03:28.9	&	15.74	&	36415	&	  87	&	E      	&	      	&	OCS   	&	                                     \\
13:14:41.32	&	29:10:53.1	&	16.29	&	15026	&	  67	&	       	&	      	&	      	&	                                     \\
13:15:01.81	&	29:10:48.8	&	14.93	&	10425	&	  74	&	Sb     	&	      	&	OCS   	&	                                     \\
13:15:06.26	&	29:36:59.6	&	15.67	&	28190	&	  61	&	E      	&	      	&	OCS   	&	                                     \\
13:15:09.28	&	29:38:11.9	&	14.48	&	 6702	&	  33	&	Sb     	&	      	&	OCS   	&	                                     \\
13:15:19.26	&	29:05:38.4	&	16.08	&	23523	&	  67	&	Sb     	&	      	&	OCS   	&	                                     \\
13:15:23.95	&	28:52:04.2	&	15.70	&	22953	&	  64	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
13:15:27.19	&	29:04:26.6	&	14.82	&	10498	&	  57	&	E      	&	      	&	OCS   	&	                                     \\
13:15:34.83	&	29:40:33.5	&	13.00	&	 6746	&	 100	&	Sa     	&	      	&	OCS   	&	                                     \\
13:15:37.81	&	29:39:30.0	&	16.27	&	 6709	&	   0	&	       	&	      	&	      	&	                                     \\
13:15:39.28	&	29:36:38.9	&	15.50	&	 6520	&	  33	&	Sc     	&	      	&	OCS   	&	                                     \\
13:15:41.00	&	29:19:46.9	&	15.65	&	28433	&	  69	&	E      	&	      	&	OCS   	&	                                     \\
13:15:58.55	&	29:16:47.0	&	15.79	&	28177	&	  74	&	E      	&	      	&	OCS   	&	                                     \\
13:16:05.44	&	29:40:59.9	&	16.11	&	    0	&	   0	&	       	&	      	&	OCS   	&	ft.pair                              \\
13:16:37.55	&	28:55:26.1	&	15.79	&	21964	&	  48	&	E      	&	      	&	OCS   	&	                                     \\
13:16:55.26	&	29:12:09.8	&	15.71	&	21654	&	  16	&	Sc     	&	      	&	OCS   	&	                                     \\
13:17:01.74	&	28:52:18.8	&	16.09	&	18341	&	  67	&	Sc     	&	      	&	OCS   	&	                                     \\
13:17:22.13	&	28:53:42.6	&	14.65	&	18338	&	  71	&	E      	&	      	&	OCS   	&	                                     \\
13:17:36.51	&	28:56:20.6	&	16.46	&	18455	&	  67	&	       	&	      	&	      	&	                                     \\
13:18:02.15	&	28:53:53.4	&	15.96	&	10524	&	  76	&	Sc     	&	      	&	OCS   	&	                                     \\
13:18:09.06	&	29:27:02.8	&	15.30	&	21683	&	  88	&	S0     	&	      	&	OCS   	&	                                     \\
13:18:12.24	&	28:45:04.7	&	15.15	&	10492	&	  67	&	Sc     	&	      	&	OCS   	&	Sa                                   \\
13:18:31.27	&	29:02:43.6	&	15.97	&	20251	&	  67	&	E      	&	      	&	OCS   	&	E                                    \\
13:18:42.17	&	28:44:31.3	&	15.30	&	 9917	&	  33	&	Sc     	&	      	&	OCS   	&	edgeon Sc                            \\
13:18:49.28	&	29:23:37.3	&	16.35	&	51563	&	 215	&	       	&	      	&	      	&	                                     \\
13:18:57.44	&	29:38:46.8	&	15.24	&	21368	&	  67	&	Sc     	&	      	&	OCS   	&	edgeon Sc                            \\
13:19:04.08	&	29:38:35.8	&	14.94	&	21866	&	  91	&	S0     	&	      	&	OCS   	&	E                                    \\
13:19:56.25	&	29:26:53.5	&	15.75	&	 9541	&	  37	&	E      	&	      	&	OCS   	&	                                     \\
13:19:58.81	&	29:25:37.2	&	14.67	&	 9438	&	  32	&	Sb     	&	      	&	OCS   	&	S0                                   \\
13:20:33.06	&	29:22:51.7	&	15.80	&	35539	&	  64	&	Sc     	&	      	&	OCS   	&	Sc edgeon                            \\
13:20:40.31	&	29:36:58.7	&	15.58	&	14592	&	  35	&	E      	&	      	&	OCS   	&	Sa                                   \\
13:20:47.03	&	29:35:57.6	&	15.52	&	14751	&	  37	&	Sa     	&	      	&	OCS   	&	E                                    \\
13:20:54.04	&	29:21:50.6	&	16.01	&	35808	&	  46	&	Sc     	&	      	&	OCS   	&	Sb                                   \\
13:20:59.85	&	28:58:09.7	&	15.62	&	 6937	&	  64	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
13:21:05.74	&	29:21:53.1	&	15.45	&	18196	&	  48	&	S0     	&	      	&	OCS   	&	S0                                   \\
13:21:26.47	&	29:18:57.7	&	16.25	&	42576	&	  75	&	       	&	      	&	      	&	                                     \\
13:21:37.88	&	28:52:34.3	&	15.80	&	23051	&	  41	&	S0     	&	      	&	OCS   	&	                                     \\
13:21:56.61	&	28:50:38.8	&	14.42	&	10745	&	  29	&	E      	&	      	&	OCS   	&	                                     \\
13:21:57.79	&	29:36:18.3	&	15.79	&	18458	&	  94	&	Sb     	&	      	&	OCS   	&	                                     \\
13:22:11.42	&	28:58:52.3	&	15.87	&	27766	&	  37	&	Sa     	&	      	&	OCS   	&	edgeon                               \\
13:22:12.68	&	29:39:29.2	&	15.77	&	21620	&	  58	&	Sc     	&	      	&	OCS   	&	                                     \\
13:22:14.23	&	29:11:34.1	&	16.20	&	46278	&	  45	&	       	&	      	&	      	&	                                     \\
13:22:54.75	&	29:39:31.0	&	15.46	&	21866	&	  85	&	Sc     	&	      	&	OCS   	&	                                     \\
13:23:09.10	&	29:35:01.5	&	15.51	&	21846	&	  50	&	E      	&	      	&	OCS   	&	                                     \\
13:24:42.61	&	29:02:58.6	&	15.22	&	 7012	&	  41	&	S0     	&	      	&	OCS   	&	                                     \\
13:25:13.83	&	29:24:50.3	&	15.63	&	 8642	&	  38	&	E      	&	      	&	OCS   	&	                                     \\
13:25:19.97	&	29:29:39.8	&	15.87	&	 6945	&	  67	&	Sc     	&	      	&	OCS   	&	                                     \\
13:25:39.94	&	28:53:39.7	&	15.84	&	18557	&	  63	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
13:28:22.15	&	29:24:01.4	&	15.94	&	33003	&	  51	&	Sc     	&	      	&	OCS   	&	                                     \\
13:28:48.18	&	28:51:25.1	&	16.02	&	10949	&	  55	&	Sa     	&	      	&	OCS   	&	                                     \\
13:29:11.09	&	29:27:41.2	&	15.27	&	22611	&	  45	&	E      	&	      	&	OCS   	&	                                     \\
13:29:40.40	&	29:40:58.0	&	15.22	&	13809	&	  38	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
13:29:49.23	&	28:52:08.9	&	16.13	&	    0	&	   0	&	       	&	      	&	OCS   	&	                                     \\
13:29:49.83	&	29:34:46.6	&	15.72	&	14702	&	  33	&	Sa     	&	      	&	OCS   	&	                                     \\
13:30:21.41	&	29:11:34.4	&	16.15	&	21932	&	  41	&	       	&	      	&	      	&	                                     \\
13:31:17.46	&	29:22:05.4	&	14.23	&	14368	&	  10	&	SBc    	&	      	&	OCS   	&	                                     \\
13:31:31.85	&	29:28:58.7	&	15.94	&	18399	&	  39	&	E      	&	      	&	OCS   	&	                                     \\
13:32:20.96	&	29:04:34.4	&	14.65	&	13184	&	  35	&	E      	&	      	&	OCS   	&	                                     \\
13:33:43.90	&	29:30:45.7	&	16.04	&	18702	&	  36	&	E      	&	      	&	OCS   	&	                                     \\
13:33:55.51	&	29:33:25.9	&	16.02	&	11164	&	  24	&	E      	&	      	&	OCS   	&	                                     \\
13:34:01.05	&	29:10:27.6	&	15.74	&	27868	&	  42	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
13:34:48.20	&	28:51:08.6	&	16.31	&	28135	&	  66	&	       	&	      	&	      	&	                                     \\
13:35:19.16	&	29:20:39.6	&	15.41	&	18806	&	  59	&	E      	&	      	&	OCS   	&	                                     \\
13:35:21.45	&	29:20:40.5	&	16.34	&	18876	&	  50	&	       	&	      	&	      	&	                                     \\
13:35:35.66	&	29:13:00.5	&	14.52	&	  840	&	  16	&	Sa     	&	      	&	OCS   	&	edgeon                               \\
13:35:41.77	&	29:09:11.7	&	15.98	&	13905	&	  52	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
13:35:49.46	&	28:46:55.9	&	15.83	&	19144	&	  46	&	E      	&	      	&	OCS   	&	                                     \\
13:35:50.51	&	29:28:38.3	&	15.88	&	22902	&	  45	&	E      	&	      	&	OCS   	&	                                     \\
13:35:51.08	&	28:53:44.8	&	15.55	&	13966	&	  69	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
13:35:51.27	&	29:12:51.1	&	16.35	&	 6376	&	  59	&	       	&	      	&	      	&	                                     \\
13:35:57.64	&	29:07:41.2	&	16.17	&	28174	&	  52	&	       	&	      	&	      	&	                                     \\
13:35:59.50	&	29:18:00.3	&	15.57	&	11727	&	  52	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
13:36:08.62	&	29:26:44.7	&	15.49	&	27950	&	  57	&	E      	&	      	&	OCS   	&	                                     \\
13:36:11.41	&	29:23:38.8	&	15.62	&	13608	&	  34	&	Sc     	&	      	&	OCS   	&	                                     \\
13:36:20.41	&	28:47:52.9	&	15.62	&	 8107	&	  17	&	Sc     	&	      	&	OCS   	&	                                     \\
13:36:23.05	&	29:32:03.5	&	15.90	&	27660	&	  51	&	Sa     	&	      	&	OCS   	&	                                     \\
13:36:23.75	&	29:38:49.0	&	16.07	&	27867	&	  39	&	E      	&	      	&	OCS   	&	Same as CS?                          \\
13:36:23.79	&	29:38:49.2	&	16.04	&	27867	&	  39	&	S0     	&	      	&	OCS   	&	                                     \\
13:36:29.70	&	29:24:42.6	&	15.01	&	13786	&	  52	&	Sc     	&	      	&	OCS   	&	                                     \\
13:36:34.24	&	28:59:04.8	&	15.46	&	22304	&	  75	&	Sc     	&	      	&	OCS   	&	                                     \\
13:36:53.50	&	29:41:34.1	&	15.72	&	27786	&	  65	&	E      	&	      	&	OCS   	&	                                     \\
13:37:05.36	&	29:11:13.5	&	15.85	&	33741	&	  47	&	S0     	&	      	&	OCS   	&	                                     \\
13:37:38.03	&	28:48:09.3	&	14.87	&	 7918	&	  50	&	Sc     	&	      	&	OCS   	&	                                     \\
13:37:42.40	&	29:42:23.7	&	15.22	&	34552	&	  69	&	E      	&	      	&	OCS   	&	                                     \\
13:37:50.88	&	28:56:34.8	&	15.69	&	26057	&	  44	&	Sc     	&	      	&	OCS   	&	                                     \\
13:37:52.79	&	29:20:06.5	&	15.90	&	23181	&	  41	&	E      	&	      	&	OCS   	&	                                     \\
13:37:55.42	&	29:43:51.7	&	15.72	&	27993	&	  52	&	E      	&	      	&	OCS   	&	                                     \\
13:38:16.21	&	29:37:47.2	&	15.87	&	35071	&	  26	&	Sa     	&	      	&	OCS   	&	                                     \\
13:39:10.88	&	28:57:33.7	&	13.75	&	 9749	&	  10	&	Sb     	&	      	&	OCS   	&	                                     \\
13:39:16.16	&	28:52:25.0	&	15.61	&	13704	&	  52	&	SBb    	&	      	&	OCS   	&	                                     \\
13:39:31.63	&	29:21:28.3	&	14.56	&	11165	&	  46	&	S0     	&	      	&	OCS   	&	                                     \\
13:39:36.14	&	29:13:12.9	&	16.18	&	22430	&	  52	&	       	&	      	&	      	&	                                     \\
13:39:41.82	&	29:23:17.6	&	15.36	&	11150	&	  49	&	Sb     	&	      	&	OCS   	&	                                     \\
13:39:50.85	&	28:50:42.7	&	16.30	&	30726	&	  65	&	       	&	      	&	      	&	                                     \\
13:39:55.56	&	29:21:33.9	&	15.71	&	13352	&	  61	&	Sb     	&	      	&	OCS   	&	                                     \\
13:39:56.94	&	29:01:20.5	&	15.37	&	13369	&	  52	&	Sa     	&	      	&	OCS   	&	                                     \\
13:39:58.43	&	29:35:35.1	&	15.70	&	30035	&	  45	&	Sc     	&	      	&	OCS   	&	                                     \\
13:40:03.17	&	29:08:13.9	&	15.17	&	13395	&	  33	&	Sb     	&	      	&	OCS   	&	                                     \\
13:40:26.33	&	28:55:47.0	&	15.88	&	40160	&	  80	&	Sc     	&	      	&	OCS   	&	                                     \\
13:40:35.65	&	28:55:47.4	&	16.34	&	30873	&	 108	&	       	&	      	&	      	&	                                     \\
13:40:42.31	&	29:24:56.8	&	15.92	&	12890	&	  38	&	E      	&	      	&	OCS   	&	                                     \\
13:41:03.07	&	29:36:43.8	&	16.29	&	23224	&	  52	&	       	&	      	&	      	&	                                     \\
13:41:08.54	&	29:05:17.7	&	15.84	&	34960	&	 100	&	Sc     	&	      	&	OCS   	&	                                     \\
13:41:09.30	&	29:34:49.1	&	15.21	&	11268	&	  49	&	E      	&	      	&	OCS   	&	                                     \\
13:41:12.96	&	29:23:43.9	&	16.10	&	30925	&	  55	&	E      	&	      	&	OCS   	&	double                               \\
13:41:54.67	&	29:40:59.7	&	15.55	&	13461	&	  23	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
13:42:24.97	&	29:21:52.1	&	16.19	&	14141	&	  55	&	       	&	      	&	      	&	                                     \\
13:42:36.68	&	29:19:31.5	&	14.95	&	23093	&	  78	&	Sc     	&	      	&	OCS   	&	                                     \\
13:42:48.16	&	29:44:38.7	&	16.29	&	23200	&	  -1	&	       	&	      	&	      	&	                                     \\
13:42:48.67	&	29:42:21.7	&	14.68	&	13163	&	  51	&	S0     	&	      	&	OCS   	&	                                     \\
13:42:49.87	&	29:20:02.3	&	16.03	&	23230	&	  41	&	Sc     	&	      	&	OCS   	&	                                     \\
13:42:58.66	&	29:23:11.5	&	15.31	&	10227	&	  34	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
13:43:01.46	&	29:13:05.7	&	15.21	&	14326	&	  91	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
13:43:15.54	&	29:42:42.2	&	15.00	&	18963	&	  52	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
13:43:24.93	&	29:17:24.7	&	15.84	&	14057	&	  42	&	E      	&	      	&	OCS   	&	                                     \\
13:43:44.85	&	29:38:33.0	&	14.99	&	18841	&	  35	&	S0     	&	      	&	OCS   	&	Sa                                   \\
13:43:51.92	&	29:27:22.3	&	15.38	&	19399	&	  34	&	E      	&	      	&	OCS   	&	E                                    \\
13:43:57.44	&	29:38:57.8	&	15.97	&	18991	&	  26	&	E      	&	      	&	OCS   	&	E                                    \\
13:44:00.40	&	29:28:16.4	&	15.83	&	12989	&	  39	&	Sc     	&	      	&	OCS   	&	edgeon Sc                            \\
13:44:05.33	&	29:33:22.1	&	15.82	&	15445	&	  92	&	Sb     	&	      	&	OCS   	&	S0                                   \\
13:44:08.65	&	29:29:14.4	&	15.24	&	12702	&	  33	&	Sc     	&	      	&	OCS   	&	Irr? Defect?                         \\
13:44:11.75	&	29:35:00.9	&	15.01	&	15401	&	  61	&	E      	&	      	&	OCS   	&	E                                    \\
13:44:45.60	&	29:39:30.5	&	16.11	&	18900	&	  45	&	E      	&	      	&	OCS   	&	E                                    \\
13:44:48.44	&	29:33:20.7	&	15.84	&	12507	&	  38	&	E      	&	      	&	OCS   	&	E                                    \\
13:44:48.92	&	29:37:45.5	&	15.70	&	18950	&	  46	&	E      	&	      	&	OCS   	&	E                                    \\
13:44:50.08	&	29:13:55.0	&	16.24	&	15231	&	  58	&	       	&	      	&	      	&	                                     \\
13:44:50.73	&	29:28:55.1	&	15.88	&	12699	&	  29	&	E      	&	      	&	OCS   	&	E                                    \\
13:44:59.57	&	29:25:37.9	&	15.28	&	12284	&	 115	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
13:45:05.51	&	29:37:36.6	&	16.35	&	18607	&	  48	&	       	&	      	&	      	&	                                     \\
13:45:13.03	&	29:36:19.5	&	15.93	&	18924	&	  44	&	Sc     	&	      	&	OCS   	&	Sb                                   \\
13:45:20.72	&	29:30:42.1	&	16.36	&	18371	&	  48	&	       	&	      	&	      	&	                                     \\
13:45:20.63	&	29:43:38.8	&	16.04	&	11909	&	  32	&	E      	&	      	&	OCS   	&	E                                    \\
13:45:25.00	&	29:44:08.7	&	16.12	&	19323	&	  37	&	Sa     	&	      	&	OCS   	&	Sa                                   \\
13:45:33.93	&	29:40:31.5	&	15.76	&	18270	&	  26	&	Sa     	&	      	&	OCS   	&	S0                                   \\
13:45:40.10	&	29:33:48.8	&	15.45	&	22903	&	  37	&	E      	&	      	&	OCS   	&	E                                    \\
13:45:40.63	&	29:29:19.0	&	16.04	&	18343	&	  43	&	E      	&	      	&	OCS   	&	E                                    \\
13:45:43.28	&	29:15:21.2	&	15.55	&	23053	&	  29	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
13:45:47.24	&	29:34:11.6	&	16.04	&	17737	&	  66	&	Sb     	&	      	&	OCS   	&	E? compan                            \\
13:45:51.68	&	29:33:11.3	&	15.69	&	18793	&	  44	&	E      	&	      	&	OCS   	&	S0                                   \\
13:46:08.20	&	29:38:11.6	&	15.97	&	22969	&	  36	&	E      	&	      	&	OCS   	&	E                                    \\
13:46:35.73	&	29:06:45.3	&	15.94	&	22628	&	  50	&	Sb     	&	      	&	OCS   	&	Sc                                   \\
13:46:41.59	&	29:08:12.2	&	15.71	&	22838	&	  53	&	E      	&	      	&	OCS   	&	Sc                                   \\
13:46:42.52	&	29:21:59.6	&	14.66	&	13280	&	  33	&	Sb     	&	      	&	OCS   	&	Sb                                   \\
13:47:13.77	&	29:30:18.5	&	14.46	&	10411	&	  42	&	Sc     	&	      	&	OCS   	&	Sb                                   \\
13:48:10.24	&	29:25:37.6	&	16.21	&	31591	&	  57	&	       	&	      	&	      	&	                                     \\
13:48:23.03	&	28:59:05.3	&	15.04	&	15665	&	  42	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
13:48:31.97	&	28:49:28.9	&	15.03	&	18935	&	  43	&	Sa     	&	      	&	OCS   	&	                                     \\
13:49:22.84	&	29:35:35.5	&	15.00	&	10632	&	  45	&	E      	&	      	&	OCS   	&	                                     \\
13:49:37.89	&	28:58:18.8	&	14.52	&	13610	&	  46	&	S0     	&	      	&	OCS   	&	                                     \\
13:49:45.41	&	29:40:49.0	&	15.85	&	11614	&	  36	&	S0     	&	      	&	OCS   	&	                                     \\
13:49:47.95	&	28:49:10.2	&	16.20	&	33013	&	  60	&	       	&	      	&	      	&	                                     \\
13:49:48.03	&	29:03:13.2	&	15.28	&	23182	&	  38	&	Sc     	&	      	&	OCS   	&	                                     \\
13:49:48.34	&	29:41:37.9	&	14.66	&	11649	&	  31	&	E      	&	      	&	OCS   	&	                                     \\
13:49:51.84	&	29:08:32.6	&	16.25	&	22028	&	  64	&	       	&	      	&	      	&	                                     \\
13:49:59.67	&	29:12:45.6	&	16.26	&	23088	&	  45	&	       	&	      	&	      	&	                                     \\
13:50:07.43	&	29:24:18.5	&	15.96	&	22965	&	  52	&	Sa     	&	      	&	OCS   	&	                                     \\
13:50:08.81	&	29:33:24.7	&	15.80	&	23103	&	  50	&	Sa     	&	      	&	OCS   	&	                                     \\
13:50:09.11	&	29:14:18.5	&	16.04	&	    0	&	   0	&	       	&	      	&	OCS   	&	                                     \\
13:50:11.77	&	29:12:05.6	&	16.22	&	22054	&	  51	&	       	&	      	&	      	&	                                     \\
13:50:15.56	&	29:13:23.0	&	16.06	&	40184	&	  67	&	E      	&	      	&	OCS   	&	                                     \\
13:50:15.63	&	29:13:14.9	&	15.22	&	23032	&	  31	&	E      	&	      	&	OCS   	&	                                     \\
13:50:28.14	&	29:16:38.7	&	16.06	&	22966	&	  64	&	E      	&	      	&	OCS   	&	                                     \\
13:50:30.24	&	29:39:13.8	&	16.07	&	    0	&	   0	&	       	&	      	&	OCS   	&	edgeon                               \\
13:50:30.84	&	29:34:21.2	&	14.96	&	22300	&	  55	&	cD?    	&	      	&	OCS   	&	clust.                               \\
13:50:34.68	&	29:22:22.2	&	14.01	&	11492	&	  45	&	SBc    	&	      	&	OCS   	&	                                     \\
13:50:43.09	&	29:13:10.3	&	15.59	&	23120	&	  38	&	S0     	&	      	&	OCS   	&	                                     \\
13:50:43.68	&	29:07:24.3	&	15.28	&	11070	&	  35	&	Sb     	&	      	&	OCS   	&	                                     \\
13:50:44.81	&	29:10:26.0	&	15.40	&	22387	&	  34	&	E      	&	      	&	OCS   	&	                                     \\
13:50:52.31	&	29:10:16.7	&	15.25	&	15529	&	  39	&	E      	&	      	&	OCS   	&	                                     \\
13:50:55.85	&	28:47:43.0	&	16.16	&	17303	&	 168	&	       	&	      	&	      	&	                                     \\
13:50:58.08	&	29:26:11.8	&	15.21	&	10590	&	  78	&	E      	&	      	&	OCS   	&	                                     \\
13:51:10.38	&	29:19:42.4	&	15.79	&	22261	&	  55	&	E      	&	      	&	OCS   	&	                                     \\
13:51:12.48	&	29:33:37.0	&	15.14	&	11502	&	  40	&	Sb     	&	      	&	OCS   	&	                                     \\
13:51:24.51	&	28:56:29.2	&	16.06	&	42508	&	  39	&	Sb     	&	      	&	OCS   	&	                                     \\
13:51:26.35	&	29:41:26.4	&	15.64	&	23241	&	  53	&	Sa     	&	      	&	OCS   	&	                                     \\
13:51:29.79	&	29:36:41.0	&	15.05	&	23155	&	  42	&	Sc     	&	      	&	OCS   	&	                                     \\
13:51:36.63	&	29:00:33.0	&	16.12	&	15517	&	  31	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
13:51:39.82	&	29:05:06.3	&	16.11	&	23281	&	  33	&	E      	&	      	&	OCS   	&	                                     \\
13:51:39.71	&	29:28:11.3	&	16.20	&	10470	&	  58	&	       	&	      	&	      	&	                                     \\
13:51:42.85	&	29:19:54.4	&	14.10	&	10529	&	  50	&	Sb     	&	      	&	OCS   	&	                                     \\
13:51:56.92	&	29:18:44.2	&	15.21	&	10650	&	  38	&	SBb    	&	      	&	OCS   	&	                                     \\
13:52:01.28	&	29:03:27.8	&	14.27	&	11267	&	  44	&	Sa     	&	      	&	OCS   	&	edgeon                               \\
13:52:41.68	&	29:42:04.7	&	14.70	&	11968	&	  38	&	cD?    	&	      	&	OCS   	&	Centre clus.                         \\
13:52:50.69	&	28:54:20.9	&	15.43	&	23841	&	  29	&	E      	&	      	&	OCS   	&	                                     \\
13:52:56.47	&	28:50:35.8	&	15.90	&	33196	&	  31	&	Sb     	&	      	&	OCS   	&	                                     \\
13:54:16.33	&	28:58:47.5	&	15.38	&	18537	&	  41	&	E      	&	      	&	OCS   	&	                                     \\
13:54:38.00	&	29:10:55.1	&	15.85	&	18255	&	  48	&	Sa     	&	      	&	OCS   	&	                                     \\
13:55:29.78	&	28:47:18.7	&	15.04	&	10505	&	  31	&	SB0    	&	      	&	OCS   	&	                                     \\
13:56:09.04	&	29:40:15.1	&	14.13	&	11989	&	  29	&	Sc     	&	      	&	OCS   	&	                                     \\
13:56:11.33	&	28:59:31.2	&	14.84	&	18158	&	  33	&	Sa     	&	      	&	OCS   	&	                                     \\
13:56:51.74	&	29:35:36.2	&	15.57	&	10520	&	  69	&	Sb     	&	      	&	OCS   	&	                                     \\
13:56:55.91	&	29:09:53.0	&	11.25	&	 2383	&	  20	&	SBb    	&	      	&	OCS   	&	                                     \\
13:57:20.05	&	28:47:46.2	&	14.94	&	11234	&	  36	&	SBa    	&	      	&	OCS   	&	                                     \\
13:57:21.12	&	28:47:21.5	&	16.00	&	11063	&	  44	&	E      	&	      	&	OCS   	&	                                     \\
13:57:42.16	&	29:22:04.6	&	15.85	&	34152	&	  42	&	S0     	&	      	&	OCS   	&	                                     \\
13:58:08.22	&	28:51:24.2	&	16.05	&	18548	&	  74	&	Sa     	&	      	&	OCS   	&	edgeon                               \\
13:58:35.22	&	28:50:51.0	&	14.90	&	11706	&	  34	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
13:58:36.11	&	29:23:20.5	&	15.89	&	 5773	&	  54	&	Sb     	&	      	&	OCS   	&	                                     \\
13:58:38.02	&	28:51:56.3	&	14.78	&	11550	&	  18	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
13:58:44.16	&	29:18:28.4	&	15.32	&	22273	&	  29	&	Sa     	&	      	&	OCS   	&	                                     \\
13:59:18.75	&	29:15:37.2	&	15.43	&	18806	&	  37	&	S0     	&	      	&	OCS   	&	                                     \\
14:00:07.56	&	29:11:20.8	&	16.06	&	18498	&	  34	&	S0     	&	      	&	OCS   	&	                                     \\
14:00:20.25	&	29:19:20.8	&	14.79	&	12058	&	  33	&	S0     	&	      	&	OCS   	&	                                     \\
14:00:37.31	&	29:12:08.7	&	15.89	&	34270	&	  45	&	Sc     	&	      	&	OCS   	&	                                     \\
14:00:41.88	&	28:53:42.9	&	14.85	&	18472	&	  34	&	Sb     	&	      	&	OCS   	&	                                     \\
14:00:58.78	&	29:30:01.2	&	15.56	&	22964	&	  46	&	Sc     	&	      	&	OCS   	&	                                     \\
14:00:59.12	&	29:33:42.9	&	14.90	&	 8209	&	  37	&	Sc     	&	      	&	OCS   	&	                                     \\
14:01:04.00	&	29:31:31.2	&	13.62	&	 7964	&	  31	&	Sc     	&	      	&	OCS   	&	                                     \\
14:01:14.46	&	29:24:26.8	&	14.79	&	31051	&	  40	&	S0     	&	      	&	OCS   	&	                                     \\
14:01:39.63	&	29:10:20.1	&	15.59	&	19469	&	  71	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
14:02:03.48	&	29:29:02.0	&	15.19	&	12821	&	  48	&	Sa     	&	      	&	OCS   	&	                                     \\
14:02:18.69	&	29:44:48.3	&	15.41	&	19145	&	  41	&	E      	&	      	&	OCS   	&	                                     \\
14:02:21.76	&	29:04:05.7	&	15.52	&	18585	&	  71	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
14:02:30.15	&	29:22:08.7	&	14.87	&	13137	&	  63	&	S0     	&	      	&	OCS   	&	                                     \\
14:02:31.92	&	29:00:23.2	&	15.49	&	18576	&	  33	&	S0     	&	      	&	OCS   	&	                                     \\
14:02:50.01	&	29:22:20.1	&	16.02	&	13493	&	  44	&	Sc     	&	      	&	OCS   	&	                                     \\
14:02:59.28	&	28:59:31.3	&	16.13	&	18491	&	  49	&	E      	&	      	&	      	&	                                     \\
14:03:05.23	&	29:35:39.5	&	16.03	&	19319	&	  57	&	E      	&	      	&	OCS   	&	                                     \\
14:03:06.49	&	29:34:47.3	&	15.15	&	19310	&	  30	&	S0     	&	      	&	OCS   	&	                                     \\
14:03:07.99	&	29:38:13.3	&	15.57	&	19812	&	  39	&	SBa    	&	      	&	OCS   	&	                                     \\
14:03:14.21	&	29:43:41.9	&	15.72	&	19163	&	  48	&	S0     	&	      	&	OCS   	&	                                     \\
14:03:20.40	&	28:57:21.3	&	15.64	&	18650	&	  47	&	S0     	&	      	&	OCS   	&	                                     \\
14:03:27.61	&	29:31:17.8	&	16.26	&	23069	&	  34	&	       	&	      	&	      	&	                                     \\
14:03:43.73	&	29:20:44.4	&	15.20	&	19010	&	  30	&	E      	&	      	&	OCS   	&	                                     \\
14:03:45.10	&	29:21:44.1	&	14.76	&	19225	&	  60	&	Sb     	&	      	&	OCS   	&	                                     \\
14:03:47.52	&	29:43:37.2	&	15.65	&	19460	&	  49	&	Sb     	&	      	&	OCS   	&	                                     \\
14:03:48.25	&	28:56:25.9	&	16.12	&	    0	&	   0	&	       	&	      	&	OCS   	&	                                     \\
14:03:48.19	&	29:21:05.5	&	15.81	&	19333	&	  70	&	S0     	&	      	&	OCS   	&	                                     \\
14:03:51.27	&	29:23:08.4	&	16.10	&	18431	&	  35	&	E      	&	      	&	OCS   	&	                                     \\
14:04:01.10	&	29:19:28.6	&	16.14	&	42905	&	  91	&	       	&	      	&	      	&	                                     \\
14:04:03.60	&	29:20:18.8	&	15.51	&	18927	&	  39	&	E      	&	      	&	OCS   	&	                                     \\
14:04:07.06	&	29:29:43.5	&	15.59	&	19813	&	  30	&	S0     	&	      	&	OCS   	&	                                     \\
14:04:12.87	&	29:39:28.4	&	15.43	&	23228	&	  32	&	Sa     	&	      	&	OCS   	&	                                     \\
14:04:18.45	&	29:29:05.3	&	15.49	&	19720	&	  35	&	Sb     	&	      	&	OCS   	&	                                     \\
14:04:28.96	&	29:26:20.9	&	16.00	&	18330	&	  90	&	Sb     	&	      	&	OCS   	&	                                     \\
14:04:35.20	&	29:10:30.3	&	15.12	&	 7565	&	  66	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
14:04:36.85	&	29:11:59.1	&	14.46	&	 7349	&	  26	&	Sc     	&	      	&	OCS   	&	                                     \\
14:05:12.98	&	29:25:03.0	&	14.57	&	18857	&	  34	&	Sb     	&	      	&	OCS   	&	                                     \\
14:05:15.44	&	29:25:29.1	&	13.99	&	19419	&	  33	&	E      	&	      	&	OCS   	&	double cD?                           \\
14:05:17.20	&	29:21:08.0	&	15.49	&	18324	&	  37	&	S0     	&	      	&	OCS   	&	                                     \\
14:05:26.03	&	29:44:16.4	&	15.79	&	45157	&	  73	&	S0     	&	      	&	OCS   	&	                                     \\
14:05:26.81	&	29:27:44.4	&	15.90	&	19204	&	  85	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
14:05:29.96	&	29:35:08.1	&	15.41	&	12824	&	  50	&	Sb     	&	      	&	OCS   	&	                                     \\
14:05:31.11	&	29:32:29.7	&	15.96	&	19376	&	  49	&	E      	&	      	&	OCS   	&	                                     \\
14:05:35.84	&	29:24:39.8	&	15.60	&	19023	&	  47	&	Sa     	&	      	&	OCS   	&	                                     \\
14:05:38.66	&	29:06:10.9	&	15.14	&	23125	&	  30	&	Sa     	&	      	&	OCS   	&	edgeon                               \\
14:05:46.63	&	29:24:16.8	&	15.80	&	18304	&	  51	&	E      	&	      	&	OCS   	&	                                     \\
14:06:07.76	&	28:53:32.2	&	15.57	&	25009	&	  43	&	Sa     	&	      	&	OCS   	&	                                     \\
14:06:11.93	&	29:40:22.5	&	15.29	&	19185	&	  47	&	Sa     	&	      	&	OCS   	&	                                     \\
14:06:23.06	&	29:24:19.6	&	15.35	&	22351	&	  40	&	Sc     	&	      	&	OCS   	&	                                     \\
14:06:23.35	&	29:24:10.0	&	15.68	&	22488	&	  60	&	E      	&	      	&	OCS   	&	                                     \\
14:06:43.41	&	29:21:01.7	&	15.72	&	22251	&	  52	&	Sb     	&	      	&	OCS   	&	                                     \\
14:06:54.25	&	29:30:10.6	&	15.66	&	12410	&	  52	&	Sb     	&	      	&	OCS   	&	                                     \\
14:07:17.43	&	29:29:58.3	&	16.28	&	18260	&	  58	&	       	&	      	&	      	&	                                     \\
14:07:17.68	&	29:39:15.5	&	15.70	&	18958	&	  49	&	E      	&	      	&	OCS   	&	                                     \\
14:07:21.74	&	29:38:39.1	&	15.51	&	18929	&	  36	&	E      	&	      	&	OCS   	&	                                     \\
14:07:36.17	&	29:17:18.8	&	15.88	&	22386	&	  91	&	Sc     	&	      	&	OCS   	&	                                     \\
14:07:43.88	&	29:15:51.4	&	16.10	&	12320	&	  85	&	S0     	&	      	&	OCS   	&	                                     \\
14:07:47.72	&	29:21:33.3	&	16.26	&	22140	&	  85	&	       	&	      	&	      	&	                                     \\
14:08:18.80	&	29:01:00.6	&	15.57	&	 7351	&	  31	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
14:08:23.00	&	29:33:19.7	&	16.17	&	44322	&	  79	&	Sc     	&	      	&	      	&	edgeon                               \\
14:08:38.14	&	29:33:57.1	&	15.79	&	19496	&	  88	&	Sc     	&	      	&	OCS   	&	                                     \\
14:09:45.17	&	29:38:39.1	&	16.07	&	19260	&	  32	&	Sc     	&	      	&	OCS   	&	edgeon Sc                            \\
14:09:48.30	&	29:32:44.7	&	15.89	&	21945	&	  42	&	Sa     	&	      	&	OCS   	&	edgeon Sa                            \\
14:10:11.58	&	29:26:00.2	&	15.59	&	 6510	&	  44	&	Sa     	&	      	&	OCS   	&	Sb                                   \\
14:10:14.55	&	29:32:39.3	&	16.07	&	19626	&	  92	&	Sc     	&	      	&	OCS   	&	edgeon Sc                            \\
14:10:48.00	&	29:08:53.1	&	15.00	&	12270	&	  30	&	Sb     	&	      	&	OCS   	&	edgeon Sc star or comp.              \\
14:11:10.57	&	29:16:33.8	&	14.91	&	20132	&	  30	&	cD?    	&	      	&	OCS   	&	CD?, Sa cent. clus.                  \\
14:11:21.30	&	28:58:50.0	&	16.08	&	42124	&	  89	&	E      	&	      	&	OCS   	&	v. small S0                          \\
14:11:29.41	&	28:51:13.8	&	16.21	&	44240	&	  68	&	       	&	      	&	      	&	                                     \\
14:11:34.34	&	29:24:16.9	&	16.26	&	18131	&	 200	&	       	&	      	&	      	&	                                     \\
14:11:44.50	&	29:44:40.8	&	16.03	&	    0	&	   0	&	SBc    	&	      	&	OCS   	&	                                     \\
14:11:57.23	&	29:35:32.8	&	15.92	&	19448	&	  62	&	Sb     	&	      	&	OCS   	&	Sb                                   \\
14:12:03.45	&	29:28:01.2	&	16.23	&	34000	&	 -99	&	       	&	      	&	      	&	                                     \\
14:12:44.44	&	29:01:11.3	&	16.24	&	49151	&	  78	&	       	&	      	&	      	&	                                     \\
14:13:10.13	&	28:59:20.8	&	16.20	&	34239	&	  62	&	       	&	      	&	      	&	                                     \\
14:13:39.61	&	29:34:38.0	&	15.64	&	20505	&	  60	&	Sa     	&	      	&	OCS   	&	                                     \\
14:13:40.65	&	29:04:23.8	&	14.92	&	 9203	&	  67	&	Sb     	&	      	&	OCS   	&	                                     \\
14:13:50.10	&	29:23:23.6	&	15.68	&	22654	&	  63	&	S0     	&	      	&	OCS   	&	                                     \\
14:14:32.64	&	28:52:28.9	&	16.01	&	25049	&	  85	&	S0     	&	      	&	OCS   	&	                                     \\
14:14:40.03	&	29:44:00.3	&	16.11	&	55344	&	  85	&	E?     	&	      	&	OCS   	&	v. faint                             \\
14:14:48.52	&	28:53:11.7	&	16.10	&	    0	&	   0	&	       	&	      	&	OCS   	&	                                     \\
14:15:06.26	&	29:35:56.6	&	15.20	&	15997	&	 102	&	Sc     	&	      	&	OCS   	&	                                     \\
14:15:24.88	&	29:23:09.8	&	15.66	&	24655	&	  79	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
14:15:27.28	&	29:11:59.9	&	15.14	&	17628	&	  67	&	S0     	&	      	&	OCS   	&	                                     \\
14:15:33.45	&	29:08:07.2	&	16.04	&	50055	&	  76	&	E?     	&	      	&	OCS   	&	v. faint                             \\
14:15:34.43	&	29:20:21.9	&	16.26	&	34251	&	  60	&	       	&	      	&	      	&	                                     \\
14:15:36.80	&	29:20:15.4	&	15.72	&	20662	&	  67	&	S0     	&	      	&	OCS   	&	                                     \\
14:15:50.19	&	29:27:01.4	&	16.00	&	20475	&	  78	&	E      	&	      	&	OCS   	&	                                     \\
14:15:53.89	&	29:27:13.1	&	14.04	&	20454	&	  45	&	E,     	&	      	&	OCS   	&	cD?                                  \\
14:15:58.07	&	29:23:39.8	&	16.31	&	20856	&	  62	&	       	&	      	&	      	&	                                     \\
14:16:04.14	&	29:25:17.5	&	16.02	&	19923	&	  79	&	E      	&	      	&	OCS   	&	                                     \\
14:16:22.64	&	29:33:03.7	&	15.57	&	17890	&	  67	&	Sb     	&	      	&	OCS   	&	                                     \\
14:16:23.33	&	29:30:01.6	&	16.18	&	20750	&	 150	&	       	&	      	&	      	&	                                     \\
14:16:34.65	&	29:41:16.4	&	15.53	&	16188	&	  53	&	S0     	&	      	&	OCS   	&	                                     \\
14:16:39.70	&	28:57:33.9	&	16.25	&	20030	&	  86	&	       	&	      	&	      	&	                                     \\
14:16:42.53	&	28:54:40.9	&	15.99	&	10912	&	  37	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
14:16:46.71	&	28:54:43.0	&	16.09	&	12840	&	 100	&	E      	&	      	&	OCS   	&	                                     \\
14:16:55.27	&	29:16:15.7	&	15.27	&	20287	&	  64	&	Sc     	&	      	&	OCS   	&	                                     \\
14:16:55.35	&	29:29:10.3	&	16.05	&	 3369	&	  11	&	E      	&	      	&	OCS   	&	                                     \\
14:17:00.67	&	28:51:23.9	&	16.23	&	25807	&	  71	&	       	&	      	&	      	&	                                     \\
14:17:29.82	&	28:48:48.4	&	15.22	&	10586	&	  67	&	E      	&	      	&	OCS   	&	                                     \\
14:17:30.34	&	28:47:58.0	&	14.43	&	10460	&	  50	&	Sc     	&	      	&	OCS   	&	                                     \\
14:17:46.57	&	29:02:40.0	&	14.89	&	23100	&	  90	&	SBb    	&	      	&	OCS   	&	                                     \\
14:17:48.46	&	29:03:11.1	&	16.22	&	23230	&	  67	&	       	&	      	&	      	&	                                     \\
14:17:54.26	&	29:13:51.5	&	14.81	&	10505	&	  50	&	Sc     	&	      	&	OCS   	&	                                     \\
14:18:08.42	&	28:47:16.5	&	16.03	&	20910	&	  24	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
14:18:18.61	&	28:58:06.9	&	14.05	&	12656	&	   8	&	Sc     	&	      	&	OCS   	&	big                                  \\
14:18:34.11	&	28:56:03.1	&	15.92	&	16008	&	  67	&	Sb     	&	      	&	OCS   	&	                                     \\
14:18:41.84	&	29:26:26.9	&	15.28	&	10406	&	  16	&	Sa     	&	      	&	OCS   	&	edgeon                               \\
14:18:46.39	&	28:50:06.4	&	16.11	&	17068	&	  58	&	S0     	&	      	&	OCS   	&	                                     \\
14:18:47.02	&	28:56:33.7	&	15.02	&	16033	&	  64	&	S0     	&	      	&	OCS   	&	                                     \\
14:19:05.50	&	29:18:34.0	&	15.65	&	17247	&	  53	&	Sc     	&	      	&	OCS   	&	                                     \\
14:19:38.37	&	28:52:00.0	&	15.93	&	16730	&	  67	&	Sa     	&	      	&	OCS   	&	                                     \\
14:19:41.41	&	28:50:54.4	&	16.26	&	17078	&	  66	&	Sb     	&	      	&	      	&	                                     \\
14:19:41.56	&	28:48:34.1	&	15.59	&	16911	&	  45	&	S0     	&	      	&	OCS   	&	                                     \\
14:19:43.29	&	28:52:28.5	&	15.25	&	17121	&	  42	&	E      	&	      	&	OCS   	&	                                     \\
14:19:45.24	&	28:52:38.3	&	15.81	&	17690	&	  45	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
14:19:45.66	&	29:43:33.8	&	15.96	&	18256	&	  51	&	E      	&	      	&	OCS   	&	                                     \\
14:19:46.58	&	29:38:33.9	&	15.98	&	16133	&	  22	&	SBb    	&	      	&	OCS   	&	                                     \\
14:20:05.00	&	29:07:01.5	&	16.31	&	 8749	&	  61	&	       	&	      	&	      	&	                                     \\
14:20:32.32	&	28:49:17.5	&	16.16	&	16983	&	  75	&	       	&	      	&	      	&	                                     \\
14:20:45.76	&	29:02:45.3	&	16.25	&	25123	&	  41	&	       	&	      	&	      	&	                                     \\
14:21:43.17	&	29:30:40.6	&	15.81	&	18242	&	  67	&	Sa     	&	      	&	OCS   	&	                                     \\
14:21:43.47	&	29:30:27.3	&	15.81	&	18079	&	  35	&	Sa     	&	      	&	OCS   	&	                                     \\
14:22:08.09	&	29:37:25.5	&	15.30	&	18080	&	  67	&	E      	&	      	&	OCS   	&	                                     \\
14:22:20.22	&	29:42:54.4	&	15.11	&	15978	&	  39	&	Sa     	&	      	&	OCS   	&	                                     \\
14:22:21.58	&	29:43:22.8	&	15.59	&	15698	&	  78	&	Sb     	&	      	&	OCS   	&	                                     \\
14:22:35.07	&	28:48:16.2	&	15.24	&	16698	&	  79	&	S0     	&	      	&	OCS   	&	                                     \\
14:22:40.98	&	28:51:24.4	&	15.28	&	16410	&	  60	&	S0     	&	      	&	OCS   	&	                                     \\
14:22:52.35	&	29:22:05.0	&	16.12	&	38314	&	  66	&	Sb     	&	      	&	OCS   	&	                                     \\
14:23:06.26	&	28:50:03.3	&	15.72	&	16147	&	  51	&	E      	&	      	&	OCS   	&	                                     \\
14:23:06.41	&	28:50:13.9	&	16.26	&	16104	&	 101	&	       	&	      	&	      	&	                                     \\
14:23:18.90	&	28:46:51.3	&	15.67	&	20836	&	  98	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
14:23:55.31	&	29:14:35.6	&	15.82	&	11695	&	  55	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
14:24:04.53	&	29:20:38.4	&	16.16	&	34388	&	  45	&	       	&	      	&	      	&	                                     \\
14:24:13.51	&	28:58:55.5	&	16.06	&	15986	&	  30	&	Sb     	&	      	&	OCS   	&	                                     \\
14:24:16.09	&	29:32:23.6	&	15.81	&	16201	&	  62	&	Sc     	&	      	&	OCS   	&	                                     \\
14:24:17.44	&	29:38:09.5	&	14.09	&	16152	&	  55	&	E      	&	      	&	OCS   	&	                                     \\
14:24:32.92	&	29:36:15.3	&	15.18	&	16080	&	  29	&	E      	&	      	&	OCS   	&	                                     \\
14:24:33.74	&	29:35:41.3	&	15.39	&	15927	&	  39	&	E      	&	      	&	OCS   	&	                                     \\
14:24:33.94	&	29:34:17.0	&	15.92	&	38169	&	  72	&	Sc     	&	      	&	OCS   	&	double?                              \\
14:24:36.25	&	29:36:28.0	&	15.49	&	16038	&	  81	&	E      	&	      	&	OCS   	&	                                     \\
14:24:48.13	&	29:46:00.3	&	15.91	&	26089	&	  45	&	Sc     	&	      	&	OCS   	&	                                     \\
14:24:51.09	&	29:20:46.1	&	15.17	&	16040	&	  72	&	Sb     	&	      	&	OCS   	&	                                     \\
14:26:12.84	&	29:41:40.6	&	15.27	&	17596	&	  61	&	Sa     	&	      	&	OCS   	&	                                     \\
14:26:26.49	&	29:34:20.1	&	14.87	&	16373	&	  49	&	E      	&	      	&	OCS   	&	                                     \\
14:27:29.11	&	29:24:53.1	&	15.89	&	44200	&	 500	&	S0?    	&	      	&	OCS   	&	V. ft.                               \\
14:27:41.22	&	29:28:46.7	&	15.95	&	37131	&	  61	&	S0?    	&	      	&	OCS   	&	V. ft.                               \\
14:28:00.28	&	29:25:29.6	&	15.96	&	26357	&	  73	&	E      	&	      	&	OCS   	&	                                     \\
14:28:18.98	&	29:18:47.6	&	15.06	&	25981	&	  70	&	Sa     	&	      	&	OCS   	&	                                     \\
14:28:43.84	&	29:02:02.5	&	15.38	&	16231	&	  58	&	E      	&	      	&	OCS   	&	                                     \\
14:29:04.31	&	29:43:45.7	&	15.63	&	16134	&	  38	&	Sa     	&	      	&	OCS   	&	                                     \\
14:29:16.52	&	28:49:16.2	&	11.91	&	 4331	&	  19	&	SBb    	&	      	&	OCS   	&	                                     \\
14:29:25.73	&	29:26:03.1	&	16.03	&	26558	&	  49	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
14:30:37.17	&	28:48:34.4	&	15.23	&	26577	&	  80	&	Sc     	&	      	&	OCS   	&	                                     \\
14:31:54.43	&	29:23:16.0	&	15.85	&	    0	&	   0	&	Sa     	&	      	&	OCS   	&	                                     \\
14:32:00.94	&	29:32:55.6	&	15.94	&	65629	&	  42	&	?      	&	      	&	OCS   	&	Couldntsee                           \\
14:32:04.66	&	28:57:30.7	&	15.76	&	21975	&	  67	&	Pec    	&	      	&	OCS   	&	interact                             \\
14:32:16.60	&	28:59:48.1	&	15.82	&	22010	&	  78	&	Sb     	&	      	&	OCS   	&	                                     \\
14:32:44.54	&	28:54:03.4	&	15.71	&	 3873	&	  16	&	Pec    	&	      	&	OCS   	&	interact                             \\
14:32:48.13	&	29:40:00.0	&	14.93	&	16310	&	  67	&	SBb    	&	      	&	OCS   	&	                                     \\
14:32:55.32	&	29:34:29.3	&	15.79	&	 8960	&	  67	&	E      	&	      	&	OCS   	&	                                     \\
14:33:04.12	&	28:47:34.7	&	15.83	&	16138	&	  67	&	Sa     	&	      	&	OCS   	&	                                     \\
14:33:17.12	&	29:14:04.8	&	15.90	&	29921	&	  79	&	Sb     	&	      	&	OCS   	&	                                     \\
14:33:21.83	&	29:27:00.3	&	15.68	&	62723	&	  95	&	SBc    	&	      	&	OCS   	&	                                     \\
14:33:23.46	&	29:04:09.1	&	15.96	&	 8993	&	  22	&	SBc    	&	      	&	OCS   	&	                                     \\
14:33:26.23	&	29:28:54.8	&	15.36	&	    0	&	   0	&	Sc     	&	      	&	OCS   	&	                                     \\
14:33:36.26	&	29:03:31.0	&	16.08	&	22140	&	  74	&	Sc     	&	      	&	OCS   	&	                                     \\
14:33:56.69	&	29:38:00.9	&	15.33	&	29177	&	  54	&	Sb     	&	      	&	OCS   	&	                                     \\
14:33:58.22	&	29:08:33.4	&	15.81	&	10812	&	  54	&	Sb     	&	      	&	OCS   	&	                                     \\
14:33:58.70	&	29:08:39.8	&	14.62	&	10411	&	  54	&	Sb     	&	      	&	OCS   	&	                                     \\
14:33:58.29	&	29:42:42.8	&	15.80	&	18747	&	  42	&	Sc     	&	      	&	OCS   	&	                                     \\
14:34:09.91	&	29:09:50.2	&	16.13	&	29735	&	  71	&	Sc     	&	      	&	      	&	                                     \\
14:34:09.86	&	29:22:52.5	&	15.94	&	23255	&	  62	&	SBc    	&	      	&	OCS   	&	                                     \\
14:34:16.95	&	29:13:57.9	&	15.23	&	22760	&	  67	&	Sc     	&	      	&	OCS   	&	                                     \\
14:34:34.39	&	29:24:41.9	&	14.90	&	 9483	&	  68	&	Sa     	&	      	&	OCS   	&	                                     \\
14:35:02.63	&	29:42:56.1	&	15.04	&	16203	&	  35	&	Sc     	&	      	&	OCS   	&	                                     \\
14:35:29.51	&	28:57:57.8	&	15.59	&	 9764	&	  40	&	Sa     	&	      	&	OCS   	&	edgeon                               \\
14:36:11.94	&	29:30:47.0	&	15.98	&	22557	&	  35	&	Sb     	&	      	&	OCS   	&	S0                                   \\
14:36:19.68	&	29:36:15.1	&	16.30	&	62900	&	  -1	&	       	&	      	&	      	&	                                     \\
14:36:21.55	&	29:31:18.0	&	15.91	&	31756	&	  47	&	Sb     	&	      	&	OCS   	&	S0                                   \\
14:36:51.58	&	29:41:39.7	&	15.80	&	10775	&	  75	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
14:37:13.14	&	29:16:44.8	&	16.06	&	27574	&	  68	&	S0     	&	      	&	OCS   	&	E                                    \\
14:37:17.52	&	29:40:40.5	&	16.12	&	19819	&	  75	&	Sd     	&	      	&	OCS   	&	Sc                                   \\
14:37:24.34	&	28:51:34.5	&	16.10	&	30604	&	  43	&	SB0    	&	      	&	OCS   	&	Sa                                   \\
14:37:30.89	&	29:22:02.7	&	16.30	&	20898	&	  41	&	       	&	      	&	      	&	                                     \\
14:37:44.80	&	29:07:21.7	&	15.60	&	22047	&	  70	&	E      	&	      	&	OCS   	&	Sa                                   \\
14:37:52.89	&	29:22:50.4	&	16.00	&	20715	&	  79	&	Sb     	&	      	&	OCS   	&	SBb                                  \\
14:37:54.28	&	29:22:52.5	&	16.00	&	21018	&	  75	&	Sb     	&	      	&	OCS   	&	S0                                   \\
14:38:02.58	&	29:13:43.1	&	15.88	&	20980	&	  67	&	Sc     	&	      	&	OCS   	&	edgeon Sc                            \\
14:38:27.85	&	29:03:18.4	&	15.73	&	13331	&	  23	&	Sb     	&	      	&	OCS   	&	E                                    \\
14:38:57.36	&	28:47:39.1	&	15.96	&	27682	&	  84	&	Sd?    	&	      	&	OCS   	&	Sd                                   \\
14:39:09.80	&	29:12:59.7	&	15.44	&	21130	&	  50	&	Sa     	&	      	&	OCS   	&	                                     \\
14:39:10.23	&	29:12:46.9	&	15.10	&	20710	&	  68	&	E      	&	      	&	OCS   	&	                                     \\
14:39:18.48	&	29:11:25.4	&	16.08	&	20539	&	  39	&	SBb    	&	      	&	OCS   	&	                                     \\
14:39:21.27	&	29:24:03.2	&	16.39	&	 9046	&	  61	&	       	&	      	&	      	&	                                     \\
14:39:33.72	&	29:42:49.7	&	15.26	&	18697	&	  92	&	Sa     	&	      	&	OCS   	&	                                     \\
14:39:51.61	&	29:03:27.2	&	15.84	&	39094	&	  49	&	Pec    	&	      	&	OCS   	&	interact                             \\
14:40:05.66	&	29:05:43.9	&	15.55	&	20970	&	  58	&	Sb     	&	      	&	OCS   	&	                                     \\
14:40:38.81	&	29:24:41.5	&	15.46	&	18656	&	  50	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
14:40:58.97	&	29:27:10.7	&	15.29	&	18960	&	  54	&	Sa     	&	      	&	OCS   	&	                                     \\
14:41:29.10	&	29:06:48.0	&	15.91	&	22190	&	  36	&	S0     	&	      	&	OCS   	&	                                     \\
14:41:34.68	&	29:13:52.6	&	15.65	&	    0	&	   0	&	SBc    	&	      	&	OCS   	&	                                     \\
14:41:37.18	&	29:16:10.9	&	15.76	&	 3796	&	  67	&	E      	&	      	&	OCS   	&	                                     \\
14:41:43.35	&	29:09:15.1	&	15.89	&	13685	&	  67	&	Sa     	&	      	&	OCS   	&	                                     \\
14:41:56.30	&	28:58:17.9	&	16.37	&	19829	&	  95	&	       	&	      	&	      	&	                                     \\
14:41:56.78	&	29:17:54.9	&	15.75	&	37067	&	  45	&	Sc     	&	      	&	OCS   	&	                                     \\
14:42:00.99	&	29:00:44.3	&	16.11	&	19690	&	  67	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
14:42:18.04	&	29:02:21.1	&	15.65	&	32150	&	  39	&	S0     	&	      	&	OCS   	&	                                     \\
14:42:18.75	&	29:06:10.7	&	16.25	&	31899	&	  86	&	       	&	      	&	      	&	                                     \\
14:42:36.23	&	29:39:04.2	&	16.38	&	10365	&	 105	&	       	&	      	&	      	&	                                     \\
14:42:39.68	&	29:20:48.1	&	15.15	&	22155	&	  42	&	SBa    	&	      	&	OCS   	&	                                     \\
14:42:43.11	&	29:36:47.2	&	16.28	&	36694	&	  43	&	       	&	      	&	      	&	                                     \\
14:42:58.00	&	29:39:15.1	&	16.34	&	47686	&	  60	&	       	&	      	&	      	&	                                     \\
14:43:06.37	&	29:08:07.8	&	15.44	&	27208	&	  42	&	Sb     	&	      	&	OCS   	&	                                     \\
14:43:08.37	&	29:29:42.5	&	15.76	&	32640	&	  27	&	E      	&	      	&	OCS   	&	                                     \\
14:43:32.12	&	28:58:32.0	&	16.09	&	27338	&	  58	&	S0     	&	      	&	OCS   	&	                                     \\
14:43:47.16	&	29:01:42.4	&	14.87	&	27242	&	  45	&	Sc     	&	      	&	OCS   	&	                                     \\
14:43:57.54	&	29:01:56.2	&	16.04	&	31426	&	  45	&	SBa    	&	      	&	OCS   	&	                                     \\
14:44:00.15	&	29:15:57.4	&	16.24	&	13775	&	  61	&	       	&	      	&	      	&	                                     \\
14:44:06.37	&	29:06:06.1	&	14.89	&	18404	&	  50	&	Sc     	&	      	&	OCS   	&	                                     \\
14:44:26.32	&	29:37:17.7	&	15.88	&	31473	&	  50	&	E      	&	      	&	OCS   	&	                                     \\
14:44:49.35	&	29:30:26.6	&	15.65	&	26977	&	  51	&	S0     	&	      	&	OCS   	&	                                     \\
14:45:00.07	&	29:42:59.5	&	16.02	&	32420	&	  67	&	S0     	&	      	&	OCS   	&	                                     \\
14:45:12.40	&	29:25:32.0	&	15.83	&	37023	&	  84	&	SBa    	&	      	&	OCS   	&	                                     \\
14:45:15.50	&	29:38:09.2	&	15.83	&	 8928	&	  67	&	Sa     	&	      	&	OCS   	&	                                     \\
14:45:27.60	&	29:22:23.4	&	15.87	&	26940	&	  72	&	S0     	&	      	&	OCS   	&	                                     \\
14:46:11.52	&	29:14:57.8	&	15.93	&	 9022	&	  57	&	E      	&	      	&	OCS   	&	                                     \\
14:46:14.13	&	29:45:08.5	&	16.11	&	27112	&	  64	&	E      	&	      	&	OCS   	&	                                     \\
14:46:20.03	&	29:44:05.3	&	15.79	&	26481	&	  64	&	E      	&	      	&	OCS   	&	                                     \\
14:46:43.39	&	29:03:42.0	&	16.34	&	16131	&	  51	&	       	&	      	&	      	&	                                     \\
14:46:45.63	&	29:10:35.4	&	15.63	&	 8264	&	  47	&	S0     	&	      	&	OCS   	&	                                     \\
14:46:46.64	&	29:45:09.2	&	15.64	&	23024	&	  52	&	E      	&	      	&	OCS   	&	                                     \\
14:46:48.18	&	29:45:43.8	&	16.23	&	23008	&	  65	&	       	&	      	&	      	&	                                     \\
14:47:13.08	&	28:52:04.1	&	16.11	&	27092	&	  41	&	E      	&	      	&	OCS   	&	                                     \\
14:47:13.88	&	28:49:30.8	&	15.81	&	27320	&	  80	&	Sb     	&	      	&	OCS   	&	                                     \\
14:47:49.79	&	29:30:10.5	&	15.52	&	13721	&	  67	&	Sa     	&	      	&	OCS   	&	edgeon                               \\
14:47:51.91	&	29:02:13.7	&	16.34	&	37856	&	  50	&	       	&	      	&	      	&	                                     \\
14:47:54.61	&	29:19:30.4	&	15.50	&	 3666	&	 109	&	SBc    	&	      	&	OCS   	&	                                     \\
14:47:59.08	&	29:34:44.3	&	15.81	&	13688	&	  67	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
14:48:12.24	&	29:30:05.5	&	15.22	&	    0	&	   0	&	Sc     	&	      	&	OCS   	&	                                     \\
14:48:41.16	&	29:34:30.7	&	16.06	&	37298	&	  46	&	S0     	&	      	&	OCS   	&	                                     \\
14:48:57.78	&	29:03:20.8	&	14.88	&	15913	&	  69	&	Sc     	&	      	&	OCS   	&	                                     \\
14:49:07.45	&	29:04:11.1	&	16.16	&	15891	&	  70	&	       	&	      	&	      	&	                                     \\
14:49:12.06	&	29:44:41.4	&	14.27	&	 9076	&	  14	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
14:49:20.41	&	29:35:15.5	&	15.89	&	37862	&	  50	&	S0     	&	      	&	OCS   	&	                                     \\
14:50:00.35	&	29:44:38.7	&	15.54	&	16456	&	  70	&	S0     	&	      	&	OCS   	&	                                     \\
14:50:13.40	&	29:46:15.1	&	15.27	&	16043	&	  34	&	Sa     	&	      	&	OCS   	&	                                     \\
14:50:13.46	&	29:45:37.5	&	14.63	&	15997	&	  34	&	S0     	&	      	&	OCS   	&	                                     \\
14:50:14.55	&	29:05:32.7	&	16.29	&	39979	&	  72	&	       	&	      	&	      	&	                                     \\
14:50:20.62	&	29:01:33.5	&	16.19	&	30684	&	  62	&	       	&	      	&	      	&	                                     \\
14:50:29.67	&	29:41:42.1	&	15.77	&	16036	&	  33	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
14:50:33.65	&	29:31:20.5	&	16.27	&	22629	&	  67	&	       	&	      	&	      	&	                                     \\
14:50:41.47	&	29:47:04.6	&	15.07	&	15959	&	  71	&	E      	&	      	&	OCS   	&	                                     \\
14:50:49.65	&	29:36:52.7	&	16.28	&	16391	&	  75	&	       	&	      	&	      	&	                                     \\
14:50:57.77	&	29:34:41.8	&	16.33	&	29998	&	  50	&	       	&	      	&	      	&	                                     \\
14:51:02.87	&	29:38:14.7	&	16.33	&	22623	&	  42	&	       	&	      	&	      	&	                                     \\
14:51:09.31	&	29:26:26.2	&	15.73	&	22661	&	  47	&	Sb     	&	      	&	OCS   	&	                                     \\
14:51:36.37	&	29:39:14.6	&	16.18	&	15974	&	  82	&	       	&	      	&	      	&	                                     \\
14:51:57.68	&	29:01:49.0	&	16.37	&	40225	&	  55	&	       	&	      	&	      	&	                                     \\
14:52:05.75	&	28:54:14.3	&	16.38	&	16305	&	  67	&	       	&	      	&	      	&	                                     \\
14:52:05.96	&	29:26:44.9	&	15.03	&	17682	&	  71	&	E      	&	      	&	OCS   	&	                                     \\
14:52:10.42	&	29:24:08.7	&	15.55	&	17755	&	  67	&	S0     	&	      	&	OCS   	&	                                     \\
14:52:12.65	&	29:28:00.7	&	16.23	&	17876	&	  67	&	       	&	      	&	      	&	                                     \\
14:52:17.82	&	29:31:37.2	&	15.66	&	16245	&	  79	&	S0     	&	      	&	OCS   	&	                                     \\
14:52:40.73	&	29:06:58.7	&	16.35	&	27312	&	  60	&	       	&	      	&	      	&	                                     \\
14:52:42.87	&	29:08:55.0	&	16.23	&	32205	&	  66	&	       	&	      	&	      	&	                                     \\
14:52:47.20	&	28:58:34.7	&	15.56	&	16335	&	  62	&	SBb    	&	      	&	OCS   	&	                                     \\
14:52:54.28	&	29:37:12.9	&	15.49	&	16543	&	  60	&	S0     	&	      	&	OCS   	&	                                     \\
14:53:00.94	&	28:50:40.6	&	15.27	&	22565	&	  77	&	SBc    	&	      	&	OCS   	&	                                     \\
14:53:13.18	&	29:35:46.9	&	15.35	&	16338	&	  49	&	S0     	&	      	&	OCS   	&	                                     \\
14:53:13.96	&	28:51:19.3	&	16.18	&	27125	&	  62	&	       	&	      	&	      	&	                                     \\
14:53:23.74	&	29:41:54.6	&	15.19	&	16494	&	  61	&	Sc     	&	      	&	OCS   	&	                                     \\
14:54:22.63	&	28:56:22.7	&	13.47	&	 6984	&	  33	&	Sa     	&	      	&	OCS   	&	                                     \\
14:54:32.80	&	29:03:50.2	&	14.88	&	 6820	&	  50	&	Sa     	&	      	&	OCS   	&	                                     \\
14:54:34.48	&	29:31:05.1	&	16.35	&	36014	&	  55	&	       	&	      	&	      	&	                                     \\
14:54:39.91	&	29:29:49.2	&	15.91	&	16768	&	  53	&	E      	&	      	&	OCS   	&	                                     \\
14:55:06.04	&	29:31:46.5	&	16.20	&	27450	&	  91	&	       	&	      	&	      	&	                                     \\
14:55:19.46	&	29:46:24.0	&	16.34	&	18778	&	  63	&	       	&	      	&	      	&	                                     \\
14:55:23.30	&	29:00:45.8	&	16.20	&	16791	&	  72	&	       	&	      	&	      	&	                                     \\
14:55:25.72	&	29:12:29.5	&	16.07	&	36085	&	 182	&	S0     	&	      	&	OCS   	&	                                     \\
14:55:29.12	&	29:42:33.6	&	15.88	&	28796	&	  59	&	Pec    	&	      	&	OCS   	&	pair?                                \\
14:55:31.11	&	29:27:33.3	&	16.01	&	16897	&	  67	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
14:55:41.21	&	29:25:30.8	&	15.96	&	37669	&	  52	&	E?     	&	      	&	OCS   	&	                                     \\
14:55:46.58	&	28:48:58.6	&	15.93	&	22970	&	  67	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
14:55:55.82	&	29:44:01.7	&	16.27	&	30594	&	  74	&	       	&	      	&	      	&	                                     \\
14:56:03.42	&	29:47:03.3	&	16.06	&	23387	&	  60	&	Sb     	&	      	&	OCS   	&	                                     \\
14:56:04.89	&	29:46:39.2	&	15.88	&	23660	&	  79	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
14:56:16.62	&	28:49:13.2	&	16.32	&	43203	&	  81	&	       	&	      	&	      	&	                                     \\
14:56:30.32	&	29:23:36.7	&	15.26	&	16825	&	  57	&	Sb     	&	      	&	OCS   	&	                                     \\
14:57:21.78	&	29:33:11.1	&	15.89	&	26805	&	  35	&	Sc     	&	      	&	OCS   	&	edgeon, companion?                   \\
14:58:10.50	&	29:37:23.0	&	15.90	&	28832	&	  64	&	E      	&	      	&	OCS   	&	                                     \\
14:58:15.54	&	29:37:41.1	&	16.07	&	28848	&	  81	&	E      	&	      	&	OCS   	&	                                     \\
14:58:46.32	&	29:07:45.4	&	16.08	&	31752	&	  56	&	E      	&	      	&	OCS   	&	double?                              \\
14:58:57.27	&	28:54:46.6	&	16.16	&	26220	&	  95	&	       	&	      	&	      	&	                                     \\
14:58:57.00	&	29:36:01.3	&	16.05	&	24231	&	  70	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
14:59:11.90	&	29:39:18.9	&	16.05	&	31020	&	  67	&	Sc     	&	      	&	OCS   	&	                                     \\
14:59:25.88	&	29:42:26.3	&	16.22	&	31048	&	  64	&	       	&	      	&	      	&	                                     \\
14:59:31.18	&	29:06:53.0	&	15.96	&	17381	&	  43	&	S0     	&	      	&	OCS   	&	                                     \\
14:59:31.95	&	29:42:11.8	&	15.78	&	31155	&	  71	&	E      	&	      	&	OCS   	&	                                     \\
14:59:38.26	&	28:57:14.9	&	14.58	&	 9067	&	  51	&	Sc     	&	      	&	OCS   	&	                                     \\
15:00:20.46	&	29:05:23.0	&	15.50	&	17179	&	  62	&	E      	&	      	&	OCS   	&	                                     \\
15:00:22.75	&	29:05:54.2	&	15.59	&	17750	&	  62	&	E      	&	      	&	OCS   	&	                                     \\
15:00:46.31	&	28:58:23.1	&	16.24	&	43105	&	  75	&	       	&	      	&	      	&	                                     \\
15:00:52.14	&	29:14:53.9	&	16.07	&	17801	&	  67	&	Sc     	&	      	&	OCS   	&	                                     \\
15:01:45.25	&	28:55:33.5	&	15.81	&	17578	&	  51	&	E      	&	      	&	OCS   	&	E                                    \\
15:01:58.60	&	29:11:13.8	&	16.13	&	23740	&	  48	&	E      	&	      	&	      	&	E                                    \\
15:02:01.04	&	28:59:49.8	&	16.34	&	21496	&	  43	&	       	&	      	&	      	&	                                     \\
15:02:22.63	&	29:10:33.6	&	16.15	&	18348	&	  67	&	       	&	      	&	      	&	                                     \\
15:02:28.81	&	28:58:15.3	&	15.06	&	21867	&	  57	&	Sb     	&	      	&	OCS   	&	S0                                   \\
15:02:32.84	&	28:57:55.0	&	15.61	&	21675	&	  44	&	E      	&	      	&	OCS   	&	E                                    \\
15:02:44.23	&	29:03:54.9	&	16.31	&	21335	&	  61	&	       	&	      	&	      	&	                                     \\
15:02:44.42	&	29:03:47.6	&	14.86	&	21190	&	  68	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
15:02:44.99	&	29:03:42.7	&	16.13	&	21121	&	  31	&	       	&	      	&	      	&	                                     \\
15:02:57.27	&	28:50:37.2	&	15.43	&	16993	&	 119	&	E      	&	      	&	OCS   	&	E                                    \\
15:03:15.47	&	29:06:00.4	&	15.98	&	23710	&	 100	&	Sb     	&	      	&	OCS   	&	E                                    \\
15:03:26.50	&	29:01:26.8	&	16.06	&	13850	&	  92	&	Sc     	&	      	&	OCS   	&	Sc edgeon                            \\
15:03:28.64	&	28:58:05.9	&	15.80	&	40625	&	  64	&	Sb     	&	      	&	OCS   	&	E??                                  \\
15:03:47.52	&	29:17:59.2	&	14.79	&	21153	&	  49	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
15:04:12.17	&	29:28:56.7	&	16.07	&	23780	&	  38	&	Sa     	&	      	&	OCS   	&	E                                    \\
15:04:26.55	&	29:36:58.2	&	15.91	&	42793	&	  45	&	E      	&	      	&	OCS   	&	Sc                                   \\
15:04:37.16	&	29:01:25.1	&	16.03	&	43344	&	  79	&	Sa     	&	      	&	OCS   	&	E                                    \\
15:04:49.21	&	29:19:18.3	&	15.92	&	13559	&	  48	&	SBc    	&	      	&	OCS   	&	Sc                                   \\
15:05:07.56	&	28:49:00.0	&	15.54	&	16985	&	  33	&	E      	&	      	&	OCS   	&	                                     \\
15:05:09.60	&	28:48:46.8	&	16.11	&	    0	&	   0	&	       	&	      	&	OCS   	&	edgeon                               \\
15:05:33.80	&	29:16:07.2	&	15.14	&	13926	&	  51	&	Sc     	&	      	&	OCS   	&	                                     \\
15:05:59.54	&	29:15:28.7	&	16.15	&	21096	&	  69	&	       	&	      	&	      	&	                                     \\
15:06:10.77	&	29:25:20.9	&	16.12	&	17695	&	 102	&	Sc     	&	      	&	OCS   	&	                                     \\
15:06:19.26	&	29:30:31.1	&	15.32	&	21070	&	  41	&	Sa     	&	      	&	OCS   	&	                                     \\
15:06:20.85	&	29:39:57.6	&	16.00	&	17708	&	  49	&	Sa     	&	      	&	OCS   	&	                                     \\
15:06:37.43	&	29:18:09.3	&	15.99	&	17489	&	  48	&	Sa     	&	      	&	OCS   	&	                                     \\
15:06:37.22	&	29:32:28.1	&	16.27	&	17614	&	  66	&	       	&	      	&	      	&	                                     \\
15:07:19.89	&	29:33:56.1	&	15.57	&	17533	&	  40	&	E      	&	      	&	OCS   	&	                                     \\
15:07:46.57	&	28:49:11.5	&	15.21	&	33155	&	  52	&	Sc     	&	      	&	OCS   	&	                                     \\
15:07:57.77	&	28:52:54.6	&	15.44	&	17491	&	  46	&	E      	&	      	&	OCS   	&	                                     \\
15:08:06.98	&	29:46:04.1	&	15.66	&	17362	&	  40	&	E      	&	      	&	OCS   	&	                                     \\
15:08:09.96	&	29:13:20.3	&	15.45	&	33224	&	  60	&	E      	&	      	&	OCS   	&	                                     \\
15:08:11.10	&	29:46:30.3	&	15.47	&	17721	&	  39	&	Sa     	&	      	&	OCS   	&	                                     \\
15:08:18.01	&	29:37:06.9	&	15.85	&	24056	&	  97	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
15:08:19.83	&	29:34:50.1	&	15.60	&	23764	&	  52	&	S0     	&	      	&	OCS   	&	                                     \\
15:08:29.53	&	29:35:08.8	&	16.33	&	40419	&	  77	&	       	&	      	&	      	&	                                     \\
15:08:33.74	&	29:17:33.6	&	16.15	&	33168	&	  53	&	       	&	      	&	      	&	                                     \\
15:08:40.56	&	29:11:13.7	&	16.28	&	27833	&	  75	&	       	&	      	&	      	&	                                     \\
15:09:04.67	&	29:12:44.9	&	16.07	&	32665	&	  61	&	E      	&	      	&	OCS   	&	                                     \\
15:09:41.56	&	29:24:49.7	&	15.45	&	40493	&	  47	&	Sb     	&	      	&	OCS   	&	                                     \\
15:10:23.89	&	28:57:28.8	&	16.17	&	19073	&	  33	&	       	&	      	&	      	&	                                     \\
15:10:39.36	&	28:52:25.0	&	15.49	&	17648	&	  41	&	Sc     	&	      	&	OCS   	&	interacting?                         \\
15:10:46.33	&	28:56:18.8	&	15.84	&	20972	&	  33	&	Sc     	&	      	&	OCS   	&	edgeon+*?                            \\
15:11:02.34	&	29:03:50.2	&	15.96	&	23890	&	  30	&	E      	&	      	&	OCS   	&	                                     \\
15:12:17.40	&	29:39:01.8	&	16.13	&	20901	&	  57	&	       	&	      	&	      	&	                                     \\
15:12:17.61	&	29:39:26.5	&	15.66	&	20660	&	  39	&	E      	&	      	&	OCS   	&	                                     \\
15:12:28.88	&	29:31:58.5	&	15.92	&	37196	&	  40	&	E      	&	      	&	OCS   	&	                                     \\
15:13:23.78	&	29:44:48.3	&	15.65	&	33149	&	  54	&	E      	&	      	&	OCS   	&	                                     \\
15:14:45.87	&	28:51:36.1	&	15.77	&	23701	&	  50	&	Sc     	&	      	&	OCS   	&	                                     \\
15:14:59.77	&	28:51:02.4	&	15.28	&	24002	&	  55	&	E      	&	      	&	OCS   	&	                                     \\
15:15:27.37	&	28:51:00.6	&	15.97	&	23746	&	  54	&	Sc     	&	      	&	OCS   	&	                                     \\
15:15:45.38	&	29:35:34.5	&	16.00	&	21292	&	  39	&	Pec    	&	      	&	OCS   	&	interacting pair?                    \\
15:16:10.84	&	29:48:06.4	&	15.86	&	29705	&	  69	&	E      	&	      	&	OCS   	&	                                     \\
15:16:22.12	&	29:24:10.8	&	16.10	&	32630	&	  77	&	S0     	&	      	&	OCS   	&	                                     \\
15:16:26.07	&	29:18:36.8	&	15.60	&	 9348	&	  41	&	Sa     	&	      	&	OCS   	&	                                     \\
15:16:41.72	&	29:18:11.2	&	15.60	&	38964	&	  67	&	E      	&	      	&	OCS   	&	                                     \\
15:16:49.55	&	29:24:28.6	&	16.07	&	23221	&	  66	&	E      	&	      	&	OCS   	&	                                     \\
15:16:52.07	&	29:25:15.8	&	15.20	&	23679	&	  34	&	E      	&	      	&	OCS   	&	                                     \\
15:17:04.86	&	29:33:38.9	&	15.94	&	23869	&	  58	&	Sc     	&	      	&	OCS   	&	                                     \\
15:17:26.23	&	29:39:36.2	&	15.94	&	23228	&	  53	&	S0     	&	      	&	OCS   	&	                                     \\
15:17:34.25	&	28:56:02.5	&	16.10	&	25587	&	  76	&	Sc     	&	      	&	OCS   	&	                                     \\
15:18:43.57	&	29:03:43.2	&	14.98	&	19228	&	  60	&	Sc     	&	      	&	OCS   	&	                                     \\
15:18:49.08	&	29:03:41.9	&	15.96	&	19119	&	  41	&	Sb     	&	      	&	OCS   	&	                                     \\
15:19:14.88	&	29:20:22.8	&	16.07	&	35193	&	  90	&	E      	&	      	&	OCS   	&	                                     \\
15:19:25.23	&	29:37:16.5	&	15.62	&	21973	&	  53	&	Sc     	&	      	&	OCS   	&	                                     \\
15:19:26.23	&	28:59:49.7	&	15.82	&	37343	&	  58	&	S0     	&	      	&	OCS   	&	                                     \\
15:19:47.53	&	28:53:56.9	&	16.19	&	33962	&	  54	&	       	&	      	&	      	&	                                     \\
15:19:52.09	&	29:05:31.6	&	16.23	&	 9657	&	  40	&	       	&	      	&	      	&	                                     \\
15:19:57.59	&	29:09:07.4	&	15.74	&	18727	&	  32	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
15:20:16.65	&	28:50:17.8	&	16.29	&	37892	&	  36	&	       	&	      	&	      	&	                                     \\
15:20:20.65	&	28:55:08.5	&	16.39	&	37573	&	  33	&	       	&	      	&	      	&	                                     \\
15:20:23.27	&	28:50:39.7	&	16.38	&	37619	&	  40	&	       	&	      	&	      	&	                                     \\
15:20:27.11	&	28:53:08.0	&	15.32	&	38218	&	  68	&	S0     	&	      	&	OCS   	&	                                     \\
15:20:49.16	&	28:51:17.4	&	16.10	&	27367	&	  55	&	SBb    	&	      	&	OCS   	&	                                     \\
15:20:59.75	&	29:21:46.8	&	16.38	&	34407	&	  63	&	       	&	      	&	      	&	                                     \\
15:21:02.20	&	29:28:19.6	&	15.89	&	39754	&	  45	&	E      	&	      	&	OCS   	&	                                     \\
15:21:03.96	&	29:17:57.6	&	15.76	&	34585	&	  66	&	E      	&	      	&	OCS   	&	                                     \\
15:21:05.24	&	29:25:26.4	&	14.78	&	34119	&	  47	&	S0     	&	      	&	OCS   	&	                                     \\
15:21:10.63	&	29:46:17.5	&	15.69	&	34958	&	  74	&	Sc     	&	      	&	OCS   	&	                                     \\
15:21:28.83	&	29:16:54.8	&	15.62	&	15006	&	  54	&	S0     	&	      	&	OCS   	&	                                     \\
15:21:32.52	&	29:19:17.8	&	15.98	&	33977	&	  49	&	E      	&	      	&	OCS   	&	                                     \\
15:21:36.55	&	29:44:36.3	&	16.02	&	22847	&	  64	&	Sd     	&	      	&	OCS   	&	                                     \\
15:21:40.59	&	29:45:33.5	&	15.76	&	22761	&	  85	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
15:21:43.53	&	29:28:11.0	&	16.38	&	33926	&	  56	&	       	&	      	&	      	&	                                     \\
15:21:45.07	&	29:09:15.2	&	15.99	&	22776	&	  50	&	E      	&	      	&	OCS   	&	                                     \\
15:21:57.49	&	28:59:18.3	&	16.26	&	21877	&	  35	&	       	&	      	&	      	&	                                     \\
15:21:57.74	&	29:42:56.2	&	14.79	&	14421	&	  33	&	Sc     	&	      	&	OCS   	&	                                     \\
15:21:59.94	&	29:36:29.8	&	15.87	&	22297	&	  48	&	E      	&	      	&	OCS   	&	                                     \\
15:22:04.24	&	29:09:10.8	&	15.59	&	33734	&	  37	&	E      	&	      	&	OCS   	&	                                     \\
15:22:18.93	&	29:13:08.0	&	15.99	&	16720	&	  43	&	S0     	&	      	&	OCS   	&	                                     \\
15:22:26.65	&	28:59:53.2	&	15.24	&	22338	&	  42	&	E      	&	      	&	OCS   	&	                                     \\
15:22:33.32	&	29:02:12.0	&	15.60	&	33269	&	  36	&	E      	&	      	&	OCS   	&	                                     \\
15:22:45.18	&	29:02:20.7	&	15.34	&	21702	&	  45	&	Sa     	&	      	&	OCS   	&	                                     \\
15:22:44.85	&	29:46:10.6	&	14.48	&	 6868	&	  14	&	E      	&	      	&	OCS   	&	                                     \\
15:22:50.65	&	29:10:39.2	&	16.25	&	23534	&	  36	&	       	&	      	&	      	&	                                     \\
15:22:53.80	&	28:52:37.6	&	16.02	&	22217	&	  36	&	E      	&	      	&	OCS   	&	                                     \\
15:22:59.57	&	29:17:54.0	&	15.61	&	17455	&	  28	&	Sa     	&	      	&	OCS   	&	edgeon                               \\
15:23:02.63	&	28:53:56.5	&	16.30	&	22153	&	  34	&	       	&	      	&	      	&	                                     \\
15:23:09.78	&	29:34:48.6	&	15.79	&	33794	&	  61	&	S0     	&	      	&	OCS   	&	                                     \\
15:23:24.98	&	29:00:43.1	&	16.08	&	25712	&	  37	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
15:23:28.65	&	29:41:10.7	&	16.19	&	33695	&	  47	&	Sc     	&	      	&	      	&	                                     \\
15:23:30.83	&	29:35:22.5	&	16.07	&	36876	&	  60	&	Pec.   	&	      	&	OCS   	&	2stars?                              \\
15:23:34.10	&	29:02:40.2	&	16.27	&	22145	&	  33	&	       	&	      	&	      	&	                                     \\
15:23:38.33	&	29:26:31.3	&	15.87	&	22198	&	  42	&	E      	&	      	&	OCS   	&	                                     \\
15:23:46.05	&	28:53:54.0	&	15.74	&	25821	&	  46	&	E      	&	      	&	OCS   	&	                                     \\
15:23:48.88	&	29:37:57.7	&	16.37	&	32403	&	  43	&	       	&	      	&	      	&	                                     \\
15:23:50.89	&	29:12:46.7	&	16.10	&	22088	&	  30	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
15:23:59.51	&	28:54:31.5	&	15.06	&	22289	&	  50	&	S0     	&	      	&	OCS   	&	                                     \\
15:24:13.49	&	28:54:45.3	&	15.84	&	22632	&	  32	&	Sc     	&	      	&	OCS   	&	                                     \\
15:24:25.79	&	29:12:06.3	&	15.64	&	23443	&	  32	&	E      	&	      	&	OCS   	&	                                     \\
15:24:27.22	&	28:55:29.6	&	15.06	&	 9654	&	  50	&	Sc     	&	      	&	OCS   	&	                                     \\
15:24:26.60	&	29:34:31.7	&	16.02	&	 9510	&	  37	&	E      	&	      	&	OCS   	&	                                     \\
15:24:36.39	&	28:55:39.9	&	16.07	&	 9536	&	  47	&	Sa     	&	      	&	OCS   	&	                                     \\
15:24:42.63	&	29:27:02.4	&	16.18	&	10196	&	  35	&	       	&	      	&	      	&	                                     \\
15:24:44.76	&	28:56:03.8	&	16.08	&	20832	&	  36	&	S0     	&	      	&	OCS   	&	                                     \\
15:24:46.53	&	28:54:28.0	&	16.20	&	37922	&	  44	&	       	&	      	&	      	&	                                     \\
15:24:48.24	&	29:34:58.8	&	16.05	&	33590	&	  36	&	Sb     	&	      	&	OCS   	&	                                     \\
15:24:56.63	&	28:58:42.7	&	16.22	&	17634	&	  41	&	       	&	      	&	      	&	                                     \\
15:24:57.83	&	29:21:31.7	&	15.89	&	19753	&	  29	&	E      	&	      	&	OCS   	&	                                     \\
15:25:05.77	&	29:40:13.4	&	15.60	&	33439	&	  40	&	E      	&	      	&	OCS   	&	                                     \\
15:25:15.20	&	29:04:22.2	&	15.74	&	25025	&	  33	&	Sb     	&	      	&	OCS   	&	                                     \\
15:25:17.88	&	29:05:58.5	&	16.40	&	23497	&	  41	&	       	&	      	&	      	&	                                     \\
15:25:22.39	&	29:25:31.3	&	15.86	&	17686	&	  45	&	E      	&	      	&	OCS   	&	                                     \\
15:25:23.46	&	29:10:18.7	&	15.49	&	 6596	&	 108	&	Sc     	&	      	&	OCS   	&	                                     \\
15:25:24.19	&	29:07:04.8	&	16.13	&	23664	&	  77	&	Sc     	&	      	&	OCS   	&	                                     \\
15:25:32.71	&	29:10:18.2	&	15.91	&	24988	&	  30	&	E      	&	      	&	OCS   	&	                                     \\
15:25:36.19	&	29:46:10.3	&	15.85	&	16497	&	  81	&	S0     	&	      	&	OCS   	&	                                     \\
15:25:44.83	&	29:41:51.6	&	16.22	&	33630	&	  44	&	       	&	      	&	      	&	                                     \\
15:25:45.25	&	29:35:08.8	&	15.38	&	16693	&	  34	&	E      	&	      	&	OCS   	&	                                     \\
15:25:48.21	&	29:04:07.0	&	16.00	&	20422	&	  42	&	E      	&	      	&	OCS   	&	                                     \\
15:25:49.67	&	29:34:21.3	&	16.07	&	34990	&	  40	&	S0     	&	      	&	OCS   	&	                                     \\
15:25:54.07	&	29:27:52.9	&	15.04	&	22754	&	  52	&	E      	&	      	&	OCS   	&	                                     \\
15:26:01.10	&	29:16:58.9	&	15.78	&	19753	&	  32	&	E      	&	      	&	OCS   	&	                                     \\
15:26:05.93	&	29:45:02.9	&	16.16	&	31364	&	  33	&	       	&	      	&	      	&	                                     \\
15:26:11.78	&	29:39:06.6	&	15.30	&	35059	&	  45	&	E      	&	      	&	OCS   	&	                                     \\
15:26:25.36	&	29:33:48.6	&	15.12	&	24897	&	  52	&	E      	&	      	&	OCS   	&	                                     \\
15:26:26.33	&	28:56:34.3	&	16.25	&	19559	&	  75	&	       	&	      	&	      	&	                                     \\
15:26:27.33	&	29:22:32.7	&	16.21	&	19807	&	  58	&	       	&	      	&	      	&	                                     \\
15:26:27.06	&	29:45:33.0	&	16.20	&	34521	&	  46	&	       	&	      	&	      	&	                                     \\
15:26:35.02	&	29:20:29.2	&	15.66	&	25333	&	  60	&	Sc     	&	      	&	OCS   	&	                                     \\
15:26:35.10	&	29:46:21.6	&	15.52	&	24835	&	  31	&	E      	&	      	&	OCS   	&	                                     \\
15:26:41.89	&	29:23:25.2	&	15.47	&	25361	&	  38	&	Sb     	&	      	&	OCS   	&	                                     \\
15:26:42.24	&	29:23:49.8	&	14.53	&	 6500	&	 200	&	Sd     	&	      	&	OCS   	&	                                     \\
15:26:41.87	&	29:48:39.5	&	16.23	&	16934	&	  43	&	       	&	      	&	      	&	                                     \\
15:26:45.02	&	28:49:58.7	&	15.70	&	22249	&	  41	&	E      	&	      	&	OCS   	&	                                     \\
15:26:45.85	&	29:03:29.6	&	14.85	&	19995	&	  65	&	SBb    	&	      	&	OCS   	&	                                     \\
15:26:58.46	&	28:51:09.1	&	15.11	&	10406	&	  65	&	Sc     	&	      	&	OCS   	&	                                     \\
15:27:00.28	&	29:41:34.0	&	16.04	&	34679	&	  34	&	E      	&	      	&	OCS   	&	                                     \\
15:27:03.56	&	29:37:54.3	&	16.07	&	34569	&	  42	&	E      	&	      	&	OCS   	&	                                     \\
15:27:08.58	&	29:09:45.2	&	15.56	&	19973	&	  46	&	Sb     	&	      	&	OCS   	&	                                     \\
15:27:12.82	&	28:53:48.6	&	16.21	&	19648	&	  47	&	       	&	      	&	      	&	                                     \\
15:27:12.05	&	29:41:03.8	&	15.59	&	31088	&	  57	&	Sc     	&	      	&	OCS   	&	                                     \\
15:27:14.89	&	29:19:51.1	&	15.25	&	24949	&	  49	&	E      	&	      	&	OCS   	&	Sc                                   \\
15:27:16.27	&	28:56:28.5	&	16.04	&	    0	&	   0	&	       	&	      	&	OCS   	&	                                     \\
15:27:19.72	&	29:45:53.7	&	15.52	&	34558	&	  52	&	Pec    	&	      	&	OCS   	&	Sa? near star                        \\
15:27:21.10	&	28:57:20.2	&	15.92	&	18764	&	  67	&	S0     	&	      	&	OCS   	&	Sb                                   \\
15:27:24.12	&	28:50:58.3	&	14.98	&	19529	&	  38	&	E      	&	      	&	OCS   	&	E                                    \\
15:27:23.94	&	29:11:32.2	&	15.96	&	20795	&	  35	&	E      	&	      	&	OCS   	&	Sa                                   \\
15:27:25.03	&	29:36:32.9	&	16.40	&	33875	&	  62	&	       	&	      	&	      	&	                                     \\
15:27:27.80	&	29:00:50.2	&	16.31	&	20084	&	  48	&	       	&	      	&	      	&	                                     \\
15:27:27.81	&	29:34:03.5	&	15.99	&	25605	&	  39	&	Sc     	&	      	&	OCS   	&	edgeon Sc                            \\
15:27:31.35	&	28:52:47.3	&	15.93	&	19343	&	  45	&	E      	&	      	&	OCS   	&	E                                    \\
15:27:33.56	&	28:51:08.4	&	15.51	&	 9775	&	  38	&	E      	&	      	&	OCS   	&	                                     \\
15:27:35.01	&	29:33:01.7	&	16.35	&	33285	&	  32	&	E      	&	      	&	      	&	                                     \\
15:27:42.28	&	28:54:34.4	&	15.59	&	19856	&	  31	&	E      	&	      	&	OCS   	&	                                     \\
15:27:44.51	&	28:55:07.1	&	15.16	&	19541	&	  35	&	E      	&	      	&	OCS   	&	                                     \\
15:27:44.65	&	29:00:01.6	&	16.01	&	18925	&	  44	&	E      	&	      	&	OCS   	&	E                                    \\
15:27:45.16	&	28:55:45.1	&	14.02	&	19547	&	  38	&	E      	&	      	&	OCS   	&	E                                    \\
15:27:49.05	&	28:54:10.4	&	15.76	&	    0	&	   0	&	E      	&	      	&	OCS   	&	E                                    \\
15:27:53.13	&	29:00:32.3	&	14.41	&	20629	&	  37	&	E      	&	      	&	OCS   	&	                                     \\
15:27:56.58	&	29:20:22.9	&	15.49	&	20480	&	  38	&	Sb     	&	      	&	OCS   	&	edgeon Sb                            \\
15:27:59.08	&	29:00:02.1	&	16.16	&	20280	&	  81	&	E      	&	      	&	      	&	                                     \\
15:27:59.23	&	29:11:40.8	&	15.64	&	19918	&	  51	&	S0     	&	      	&	OCS   	&	Sa                                   \\
15:28:01.61	&	28:59:58.8	&	16.10	&	21049	&	  49	&	Sa     	&	      	&	OCS   	&	S0                                   \\
15:28:02.68	&	28:56:39.4	&	15.31	&	20196	&	  40	&	E      	&	      	&	OCS   	&	E                                    \\
15:28:06.35	&	29:00:41.8	&	15.40	&	18419	&	  46	&	S0     	&	      	&	OCS   	&	S0                                   \\
15:28:10.18	&	28:50:32.4	&	15.05	&	19989	&	  43	&	Sc     	&	      	&	OCS   	&	                                     \\
15:28:16.58	&	29:43:36.6	&	15.92	&	25077	&	  36	&	E      	&	      	&	OCS   	&	E                                    \\
15:28:19.37	&	28:58:13.2	&	16.29	&	19846	&	  88	&	       	&	      	&	      	&	                                     \\
15:28:26.13	&	29:03:26.8	&	15.85	&	25633	&	  42	&	E      	&	      	&	OCS   	&	E                                    \\
15:28:26.16	&	29:16:06.3	&	15.91	&	19052	&	  38	&	Sc     	&	      	&	OCS   	&	edgeon Sb                            \\
15:28:32.50	&	28:57:51.3	&	15.62	&	19070	&	  64	&	E      	&	      	&	OCS   	&	E                                    \\
15:28:33.01	&	29:00:08.7	&	14.77	&	19863	&	  46	&	Sa     	&	      	&	OCS   	&	E                                    \\
15:28:32.43	&	29:34:40.6	&	15.98	&	25913	&	  50	&	Sb     	&	      	&	OCS   	&	Sc                                   \\
15:28:41.49	&	29:04:29.4	&	15.32	&	19396	&	  49	&	Sa     	&	      	&	OCS   	&	                                     \\
15:28:44.53	&	29:06:05.1	&	15.21	&	19473	&	  32	&	SBc    	&	      	&	OCS   	&	Sc                                   \\
15:28:49.29	&	29:38:36.4	&	15.95	&	19431	&	  45	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
15:28:51.28	&	29:03:27.0	&	15.54	&	20986	&	  34	&	E      	&	      	&	OCS   	&	S0                                   \\
15:28:52.59	&	29:07:00.9	&	16.39	&	25391	&	  65	&	       	&	      	&	      	&	                                     \\
15:29:05.40	&	29:39:32.6	&	15.94	&	20650	&	 100	&	S0     	&	      	&	OCS   	&	S0                                   \\
15:29:06.85	&	29:40:40.6	&	15.46	&	19964	&	  42	&	E      	&	      	&	OCS   	&	E                                    \\
15:29:07.63	&	29:40:12.0	&	16.10	&	19376	&	  72	&	E      	&	      	&	OCS   	&	S0                                   \\
15:29:11.59	&	29:01:55.6	&	15.35	&	24990	&	  36	&	E      	&	      	&	OCS   	&	E                                    \\
15:29:12.36	&	29:38:23.9	&	14.29	&	19800	&	  52	&	E      	&	      	&	OCS   	&	E                                    \\
15:29:33.03	&	29:41:29.3	&	15.32	&	20074	&	  66	&	Sb     	&	      	&	OCS   	&	Sb                                   \\
15:29:35.27	&	29:41:04.8	&	15.99	&	19754	&	  46	&	Sa     	&	      	&	OCS   	&	S0                                   \\
15:29:36.10	&	29:08:40.1	&	15.92	&	20480	&	  47	&	Sb     	&	      	&	OCS   	&	Sb                                   \\
15:29:36.77	&	29:05:55.2	&	15.20	&	25847	&	  54	&	E      	&	      	&	OCS   	&	E                                    \\
15:29:39.43	&	29:29:51.3	&	15.34	&	19287	&	  86	&	Sb     	&	      	&	OCS   	&	edgeon Sb                            \\
15:29:42.67	&	29:04:05.8	&	15.56	&	19055	&	  46	&	Sc     	&	      	&	OCS   	&	SBc                                  \\
15:29:46.37	&	28:54:55.3	&	16.22	&	25421	&	  58	&	       	&	      	&	      	&	                                     \\
15:29:50.66	&	29:25:04.3	&	16.30	&	26962	&	 100	&	       	&	      	&	      	&	                                     \\
15:29:57.67	&	28:59:11.4	&	15.76	&	26213	&	  47	&	Sc     	&	      	&	OCS   	&	edgeon Sb                            \\
15:29:58.32	&	29:00:09.1	&	15.34	&	25307	&	  40	&	E      	&	      	&	OCS   	&	E                                    \\
15:30:07.54	&	29:30:54.7	&	16.35	&	33856	&	  74	&	       	&	      	&	      	&	                                     \\
15:30:10.22	&	29:00:30.2	&	15.07	&	25158	&	  38	&	S0     	&	      	&	OCS   	&	E                                    \\
15:30:13.80	&	29:47:50.2	&	15.79	&	19381	&	  72	&	S0     	&	      	&	OCS   	&	E                                    \\
15:30:15.61	&	29:47:08.8	&	15.86	&	34235	&	  42	&	E      	&	      	&	OCS   	&	E                                    \\
15:30:18.36	&	29:06:04.4	&	16.24	&	25640	&	  49	&	       	&	      	&	      	&	                                     \\
15:30:18.78	&	29:12:33.2	&	15.55	&	18711	&	  39	&	Sa     	&	      	&	OCS   	&	E Pec. E+companion? -interacting Pec.\\
15:30:41.08	&	29:08:00.9	&	16.01	&	19116	&	  86	&	Sc     	&	      	&	OCS   	&	                                     \\
15:30:53.38	&	28:52:23.1	&	16.32	&	24530	&	  78	&	       	&	      	&	      	&	                                     \\
15:31:00.98	&	28:52:53.8	&	15.02	&	24900	&	  43	&	Sa     	&	      	&	OCS   	&	                                     \\
15:31:01.96	&	28:57:30.6	&	16.20	&	52841	&	  49	&	       	&	      	&	      	&	                                     \\
15:31:16.63	&	28:59:18.8	&	16.04	&	24471	&	  47	&	Sb     	&	      	&	OCS   	&	                                     \\
15:31:24.63	&	28:59:02.9	&	16.13	&	25585	&	  56	&	E      	&	      	&	      	&	                                     \\
15:31:31.31	&	29:19:50.2	&	15.53	&	19910	&	  44	&	Sb     	&	      	&	OCS   	&	                                     \\
15:32:30.70	&	29:42:30.6	&	15.66	&	17641	&	  39	&	Sc     	&	      	&	OCS   	&	                                     \\
15:32:41.69	&	29:24:40.0	&	15.90	&	19624	&	  38	&	Sb     	&	      	&	OCS   	&	                                     \\
15:33:05.37	&	29:30:42.1	&	16.05	&	19431	&	  49	&	Sc     	&	      	&	OCS   	&	                                     \\
15:33:15.15	&	29:05:07.5	&	15.70	&	18564	&	  57	&	Sa     	&	      	&	OCS   	&	                                     \\
15:33:16.92	&	29:27:47.1	&	14.93	&	20340	&	  46	&	Sc     	&	      	&	OCS   	&	                                     \\
15:33:20.84	&	29:25:27.2	&	15.23	&	18615	&	  81	&	Sb     	&	      	&	OCS   	&	                                     \\
15:33:32.52	&	29:49:42.4	&	16.12	&	16011	&	 100	&	Sb     	&	      	&	OCS   	&	                                     \\
15:33:44.29	&	29:20:34.1	&	16.17	&	18442	&	  57	&	       	&	      	&	      	&	                                     \\
15:33:44.45	&	29:21:50.7	&	16.12	&	17781	&	 108	&	Sb     	&	      	&	OCS   	&	                                     \\
15:33:44.83	&	29:24:50.6	&	16.07	&	18511	&	  47	&	Sb     	&	      	&	OCS   	&	                                     \\
15:33:49.77	&	28:51:31.4	&	15.45	&	25481	&	  95	&	Pec.   	&	      	&	OCS   	&	*+spiral? E+spiral?                  \\
15:34:09.04	&	29:10:07.8	&	15.53	&	19735	&	  59	&	Sc     	&	      	&	OCS   	&	                                     \\
15:34:11.62	&	29:36:34.8	&	15.49	&	28271	&	  40	&	Sc     	&	      	&	OCS   	&	                                     \\
15:34:44.75	&	29:19:08.7	&	16.06	&	34262	&	  91	&	E      	&	      	&	OCS   	&	                                     \\
15:35:41.01	&	29:35:59.7	&	15.34	&	24948	&	  44	&	Sc     	&	      	&	OCS   	&	                                     \\
15:36:15.41	&	28:56:06.3	&	16.21	&	36983	&	  69	&	       	&	      	&	      	&	                                     \\
15:36:58.83	&	29:48:31.9	&	14.69	&	 9558	&	  36	&	Sb     	&	      	&	OCS   	&	                                     \\
15:37:04.16	&	29:20:31.2	&	15.80	&	11161	&	  41	&	E      	&	      	&	OCS   	&	                                     \\
15:38:02.54	&	29:39:43.7	&	15.62	&	17990	&	  49	&	E      	&	      	&	OCS   	&	                                     \\
15:38:43.48	&	29:24:51.4	&	15.11	&	 9781	&	  65	&	Sc     	&	      	&	OCS   	&	                                     \\
15:38:50.32	&	29:25:26.0	&	15.24	&	18122	&	  59	&	Sb     	&	      	&	OCS   	&	                                     \\
15:38:59.51	&	29:24:19.0	&	15.88	&	17903	&	  26	&	Sa     	&	      	&	OCS   	&	                                     \\
15:39:06.87	&	28:51:04.3	&	16.04	&	19265	&	  76	&	E      	&	      	&	OCS   	&	                                     \\
15:40:22.69	&	29:29:56.4	&	15.49	&	18001	&	  33	&	E      	&	      	&	OCS   	&	                                     \\
15:41:07.97	&	28:53:31.4	&	15.37	&	25558	&	  63	&	Sc     	&	      	&	OCS   	&	                                     \\
15:41:56.06	&	29:15:01.8	&	15.59	&	15412	&	  59	&	Sc     	&	      	&	OCS   	&	                                     \\
15:42:15.87	&	29:03:51.3	&	15.89	&	27371	&	  42	&	Sc     	&	      	&	OCS   	&	                                     \\
15:42:55.45	&	28:55:28.7	&	14.72	&	 9560	&	  54	&	Sc     	&	      	&	OCS   	&	                                     \\
15:43:03.28	&	29:44:34.4	&	15.73	&	17670	&	 100	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
15:43:43.36	&	29:17:25.1	&	15.61	&	21873	&	  55	&	E      	&	      	&	OCS   	&	                                     \\
15:43:44.89	&	29:25:46.7	&	14.81	&	10340	&	  40	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
15:44:05.42	&	28:54:24.4	&	15.14	&	22024	&	  45	&	Sc     	&	      	&	OCS   	&	                                     \\
15:44:47.56	&	29:16:08.7	&	15.31	&	 9335	&	  49	&	S0     	&	      	&	OCS   	&	                                     \\
15:45:15.48	&	29:42:13.3	&	15.30	&	 9462	&	  71	&	E      	&	      	&	OCS   	&	                                     \\
15:45:34.38	&	29:10:53.3	&	15.10	&	17692	&	  58	&	Sc     	&	      	&	OCS   	&	                                     \\
15:46:34.12	&	29:24:00.7	&	16.05	&	25047	&	  55	&	E      	&	      	&	OCS   	&	                                     \\
15:47:01.17	&	29:30:20.6	&	15.77	&	28871	&	  47	&	E      	&	      	&	OCS   	&	                                     \\
15:47:05.16	&	29:18:10.8	&	15.48	&	17003	&	  66	&	Sc     	&	      	&	OCS   	&	                                     \\
15:47:09.33	&	29:18:15.8	&	16.12	&	24969	&	  65	&	E      	&	      	&	OCS   	&	                                     \\
15:47:17.83	&	29:27:15.7	&	15.71	&	18703	&	  46	&	Sb     	&	      	&	OCS   	&	                                     \\
15:47:33.49	&	29:48:34.6	&	15.45	&	18632	&	  49	&	S0     	&	      	&	OCS   	&	                                     \\
15:47:52.62	&	29:26:08.8	&	16.00	&	25043	&	  27	&	Sa     	&	      	&	OCS   	&	                                     \\
15:48:00.79	&	29:44:36.4	&	16.07	&	15181	&	  15	&	Sa     	&	      	&	OCS   	&	                                     \\
15:48:06.11	&	29:12:09.1	&	15.52	&	 9227	&	  55	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
15:48:15.75	&	29:07:53.0	&	15.76	&	28694	&	  42	&	Sc     	&	      	&	OCS   	&	                                     \\
15:48:36.30	&	29:00:07.6	&	15.81	&	28884	&	  31	&	Sa     	&	      	&	OCS   	&	                                     \\
15:48:56.56	&	29:45:22.9	&	15.15	&	28954	&	  40	&	Sa     	&	      	&	OCS   	&	                                     \\
15:49:03.49	&	29:21:27.3	&	15.12	&	 9746	&	  54	&	Sc     	&	      	&	OCS   	&	                                     \\
15:49:18.67	&	29:08:01.6	&	16.24	&	24690	&	 120	&	       	&	      	&	      	&	                                     \\
15:49:43.21	&	29:21:22.2	&	15.72	&	22174	&	  67	&	S0     	&	      	&	OCS   	&	                                     \\
15:49:46.70	&	29:10:33.0	&	15.96	&	25297	&	  49	&	E      	&	      	&	OCS   	&	dense clus                           \\
15:49:48.14	&	29:10:17.2	&	16.37	&	24336	&	  43	&	       	&	      	&	      	&	                                     \\
15:49:54.54	&	29:02:42.7	&	15.94	&	22511	&	  73	&	SBb    	&	      	&	OCS   	&	                                     \\
15:50:04.25	&	29:11:39.9	&	15.54	&	24585	&	  73	&	S0     	&	      	&	OCS   	&	compan.                              \\
15:50:05.83	&	29:11:39.8	&	16.16	&	24790	&	  74	&	       	&	      	&	      	&	                                     \\
15:50:06.83	&	29:01:19.3	&	16.27	&	21946	&	  85	&	       	&	      	&	      	&	                                     \\
15:50:09.86	&	29:11:05.9	&	15.44	&	24902	&	  50	&	Sa     	&	      	&	OCS   	&	compan.?                             \\
15:50:22.94	&	29:01:26.4	&	15.69	&	22580	&	  61	&	Sc     	&	      	&	OCS   	&	                                     \\
15:50:32.86	&	29:36:01.9	&	15.76	&	18657	&	  22	&	Sb     	&	      	&	OCS   	&	                                     \\
15:50:35.60	&	28:58:17.1	&	15.31	&	22346	&	  51	&	E      	&	      	&	OCS   	&	                                     \\
15:50:57.57	&	29:26:00.6	&	15.62	&	24987	&	  43	&	Sc     	&	      	&	OCS   	&	                                     \\
15:51:21.01	&	28:52:27.3	&	16.24	&	45442	&	  50	&	       	&	      	&	      	&	                                     \\
15:51:23.73	&	29:01:12.8	&	16.18	&	24778	&	  42	&	       	&	      	&	      	&	                                     \\
15:51:39.58	&	29:26:18.3	&	15.67	&	22312	&	  46	&	Sc     	&	      	&	OCS   	&	                                     \\
15:51:47.10	&	28:51:37.9	&	16.27	&	23094	&	  51	&	       	&	      	&	      	&	                                     \\
15:51:51.76	&	29:08:29.1	&	16.11	&	42317	&	  33	&	S0     	&	      	&	OCS   	&	                                     \\
15:52:00.79	&	29:20:43.5	&	16.20	&	23348	&	  62	&	       	&	      	&	      	&	                                     \\
15:52:09.37	&	29:31:01.1	&	16.04	&	22281	&	  49	&	E      	&	      	&	OCS   	&	                                     \\
15:52:18.61	&	29:14:00.0	&	15.94	&	21994	&	  35	&	S0     	&	      	&	OCS   	&	                                     \\
15:52:43.25	&	29:00:53.5	&	16.00	&	24070	&	  56	&	S0     	&	      	&	OCS   	&	                                     \\
15:52:54.74	&	29:43:12.4	&	16.04	&	28610	&	  80	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
15:53:51.29	&	28:52:24.1	&	16.11	&	28620	&	  55	&	E      	&	      	&	OCS   	&	E                                    \\
15:53:56.54	&	29:44:24.0	&	16.01	&	21861	&	  33	&	Sa     	&	      	&	OCS   	&	Sa                                   \\
15:54:07.79	&	29:35:29.7	&	15.72	&	23045	&	  36	&	S0     	&	      	&	OCS   	&	E                                    \\
15:54:12.70	&	29:26:13.8	&	15.66	&	25641	&	  71	&	S0     	&	      	&	OCS   	&	E                                    \\
15:54:27.05	&	28:55:43.6	&	16.11	&	23795	&	  55	&	Sb     	&	      	&	OCS   	&	Sc                                   \\
15:54:35.68	&	29:13:19.4	&	15.25	&	28408	&	  61	&	S0     	&	      	&	OCS   	&	Sa                                   \\
15:54:38.36	&	29:18:01.2	&	16.33	&	22942	&	  43	&	       	&	      	&	      	&	                                     \\
15:54:51.01	&	28:54:59.9	&	15.80	&	26676	&	  32	&	Sb     	&	      	&	OCS   	&	Sa                                   \\
15:54:56.31	&	28:59:10.9	&	15.98	&	23024	&	  91	&	Sb     	&	      	&	OCS   	&	Sb                                   \\
15:55:18.25	&	29:01:08.7	&	16.31	&	23260	&	  44	&	       	&	      	&	      	&	                                     \\
15:55:18.16	&	29:06:21.3	&	14.96	&	23370	&	  44	&	Sb     	&	      	&	OCS   	&	Sc companion?                        \\
15:55:21.00	&	29:00:49.6	&	16.24	&	23257	&	  54	&	       	&	      	&	      	&	                                     \\
15:55:24.70	&	28:58:23.7	&	15.79	&	19983	&	  36	&	E      	&	      	&	OCS   	&	E                                    \\
15:55:28.80	&	29:43:56.9	&	15.72	&	 9229	&	  39	&	Sb     	&	      	&	OCS   	&	Sc                                   \\
15:55:30.45	&	29:03:19.7	&	16.30	&	23390	&	  39	&	       	&	      	&	      	&	                                     \\
15:55:41.00	&	28:58:03.2	&	15.91	&	23204	&	  63	&	S0     	&	      	&	OCS   	&	Sa                                   \\
15:55:41.75	&	28:56:48.7	&	16.24	&	22966	&	  55	&	       	&	      	&	      	&	                                     \\
15:55:57.58	&	28:54:23.3	&	15.88	&	23163	&	  42	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
15:56:07.80	&	28:53:08.0	&	15.87	&	18150	&	  49	&	Sb     	&	      	&	OCS   	&	Sb                                   \\
15:56:11.66	&	29:03:20.5	&	15.00	&	22738	&	  48	&	Sa     	&	      	&	OCS   	&	S0                                   \\
15:56:16.88	&	29:04:12.8	&	15.93	&	22810	&	  60	&	Sc     	&	      	&	OCS   	&	Sb                                   \\
15:56:25.47	&	29:04:12.3	&	16.02	&	24820	&	  60	&	Sc     	&	      	&	OCS   	&	Sa                                   \\
15:56:28.27	&	29:05:07.8	&	15.82	&	24455	&	  41	&	E      	&	      	&	OCS   	&	E                                    \\
15:56:35.95	&	29:41:47.1	&	15.69	&	24796	&	  75	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
15:56:40.98	&	29:10:38.1	&	15.72	&	24119	&	  41	&	Sb     	&	      	&	OCS   	&	                                     \\
15:56:42.71	&	29:48:48.4	&	15.61	&	25435	&	  80	&	E      	&	      	&	OCS   	&	E                                    \\
15:56:47.63	&	29:46:27.8	&	15.05	&	25619	&	  57	&	Sa     	&	      	&	OCS   	&	                                     \\
15:57:15.69	&	29:23:08.4	&	16.13	&	17448	&	  32	&	       	&	      	&	      	&	                                     \\
15:57:18.72	&	29:50:17.6	&	16.01	&	    0	&	   0	&	       	&	      	&	OCS   	&	                                     \\
15:57:30.21	&	28:54:25.3	&	15.66	&	22832	&	  44	&	Sb     	&	      	&	OCS   	&	edgeon                               \\
15:57:39.91	&	28:52:47.3	&	15.18	&	23264	&	  50	&	Sa     	&	      	&	OCS   	&	                                     \\
15:57:58.66	&	29:19:21.0	&	15.83	&	18234	&	  45	&	Sb     	&	      	&	OCS   	&	                                     \\
15:58:19.86	&	29:49:14.7	&	16.05	&	24233	&	  44	&	Sa     	&	      	&	OCS   	&	                                     \\
15:58:21.00	&	29:50:34.1	&	15.89	&	25069	&	  42	&	Sb     	&	      	&	OCS   	&	                                     \\
15:58:24.88	&	29:51:09.5	&	15.10	&	24705	&	  39	&	Sb     	&	      	&	OCS   	&	                                     \\
15:58:27.11	&	29:04:13.4	&	15.88	&	27310	&	  41	&	E      	&	      	&	OCS   	&	                                     \\
15:58:31.69	&	29:14:03.9	&	15.83	&	25799	&	  32	&	Sc     	&	      	&	OCS   	&	                                     \\
15:58:31.79	&	29:49:32.2	&	16.12	&	    0	&	   0	&	       	&	      	&	OCS   	&	                                     \\
15:58:54.25	&	29:28:51.3	&	15.59	&	24915	&	  79	&	Sc     	&	      	&	OCS   	&	                                     \\
15:59:20.88	&	29:07:00.5	&	15.55	&	20816	&	  73	&	E      	&	      	&	OCS   	&	                                     \\
15:59:23.03	&	29:01:00.8	&	15.00	&	 9306	&	  34	&	S0     	&	      	&	OCS   	&	                                     \\
15:59:44.34	&	29:26:15.6	&	14.91	&	17340	&	  70	&	Sc     	&	      	&	OCS   	&	                                     \\
16:00:04.70	&	29:17:16.5	&	15.32	&	24423	&	  48	&	Sa     	&	      	&	OCS   	&	                                     \\
16:00:05.99	&	29:13:32.5	&	16.16	&	24178	&	  16	&	       	&	      	&	      	&	                                     \\
16:00:13.16	&	29:24:55.5	&	15.03	&	17247	&	  55	&	S0     	&	      	&	OCS   	&	                                     \\
16:00:19.77	&	29:10:04.6	&	15.21	&	23236	&	  89	&	Sc     	&	      	&	OCS   	&	                                     \\
16:00:29.60	&	28:54:43.0	&	14.69	&	23914	&	  33	&	Sb     	&	      	&	OCS   	&	                                     \\
16:00:34.68	&	29:26:20.1	&	16.14	&	36586	&	  66	&	       	&	      	&	      	&	                                     \\
16:00:54.46	&	29:03:48.8	&	16.09	&	24187	&	  20	&	Sb     	&	      	&	OCS   	&	                                     \\
16:01:14.95	&	29:49:22.0	&	15.74	&	23112	&	  45	&	Sc     	&	      	&	OCS   	&	                                     \\
16:01:26.47	&	29:29:24.9	&	15.94	&	 4321	&	  16	&	Sc     	&	      	&	OCS   	&	                                     \\
16:01:29.58	&	29:21:18.3	&	15.43	&	19416	&	  72	&	Sc     	&	      	&	OCS   	&	                                     \\
16:01:30.85	&	29:27:05.7	&	15.75	&	17250	&	  47	&	Sc     	&	      	&	OCS   	&	                                     \\
16:01:33.29	&	29:41:10.0	&	16.27	&	25990	&	 104	&	       	&	      	&	      	&	                                     \\
16:01:47.56	&	29:17:29.5	&	15.87	&	19350	&	  52	&	Sb     	&	      	&	OCS   	&	                                     \\
16:01:49.73	&	28:55:11.5	&	16.02	&	23946	&	  69	&	Sa     	&	      	&	OCS   	&	                                     \\
16:03:36.22	&	29:38:05.3	&	16.28	&	20786	&	  75	&	       	&	      	&	      	&	                                     \\
16:03:42.99	&	29:10:12.2	&	16.13	&	15801	&	  52	&	Sb     	&	      	&	OCS   	&	                                     \\
16:03:43.01	&	29:22:55.0	&	15.40	&	27417	&	  50	&	E      	&	      	&	OCS   	&	                                     \\
16:03:49.83	&	29:00:09.4	&	15.65	&	26082	&	  74	&	Sc     	&	      	&	OCS   	&	                                     \\
16:03:55.75	&	29:30:08.1	&	16.00	&	32670	&	  64	&	Sb     	&	      	&	OCS   	&	                                     \\
16:04:19.69	&	29:35:15.7	&	15.90	&	27498	&	  66	&	E      	&	      	&	OCS   	&	                                     \\
16:04:25.48	&	29:24:34.7	&	15.89	&	28008	&	  52	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
16:04:54.84	&	29:00:46.3	&	16.05	&	26519	&	  65	&	Sc     	&	      	&	OCS   	&	                                     \\
16:04:57.47	&	29:38:37.7	&	15.78	&	27771	&	  50	&	Sa     	&	      	&	OCS   	&	                                     \\
16:05:00.39	&	29:36:40.3	&	15.21	&	27927	&	  49	&	Sc     	&	      	&	OCS   	&	                                     \\
16:05:46.87	&	29:29:31.6	&	15.68	&	16722	&	  58	&	S0     	&	      	&	OCS   	&	                                     \\
16:05:52.14	&	29:19:15.8	&	15.65	&	24401	&	  74	&	E      	&	      	&	OCS   	&	                                     \\
16:06:17.70	&	28:58:22.8	&	16.09	&	27654	&	  78	&	E      	&	      	&	OCS   	&	                                     \\
16:06:31.82	&	29:27:56.7	&	15.89	&	27601	&	  52	&	E      	&	      	&	OCS   	&	                                     \\
16:06:58.22	&	29:12:28.2	&	15.09	&	27944	&	  64	&	Sc     	&	      	&	OCS   	&	                                     \\
16:07:19.07	&	29:50:27.6	&	16.00	&	17791	&	  17	&	Sc     	&	      	&	OCS   	&	                                     \\
16:07:24.69	&	28:55:37.4	&	15.54	&	16335	&	  67	&	Sc     	&	      	&	OCS   	&	                                     \\
16:07:34.44	&	29:31:47.5	&	15.74	&	 9305	&	  41	&	Sa     	&	      	&	OCS   	&	                                     \\
16:07:36.89	&	29:18:25.0	&	14.99	&	14450	&	  59	&	E      	&	      	&	OCS   	&	                                     \\
16:07:45.94	&	29:20:12.3	&	15.35	&	 7322	&	  49	&	Sb     	&	      	&	OCS   	&	                                     \\
16:07:48.22	&	29:31:19.3	&	15.56	&	14336	&	  45	&	Sc     	&	      	&	OCS   	&	                                     \\
16:08:24.28	&	29:45:17.3	&	15.29	&	14400	&	  98	&	Sc     	&	      	&	OCS   	&	                                     \\
16:08:28.64	&	28:59:14.9	&	16.12	&	26347	&	  63	&	E      	&	      	&	OCS   	&	                                     \\
16:08:28.67	&	29:00:39.5	&	16.04	&	25748	&	  52	&	Sc     	&	      	&	OCS   	&	                                     \\
16:08:33.73	&	29:00:58.9	&	15.90	&	26347	&	  62	&	E      	&	      	&	OCS   	&	                                     \\
16:08:34.19	&	29:00:36.6	&	16.07	&	26780	&	  75	&	E      	&	      	&	OCS   	&	                                     \\
16:08:41.12	&	29:09:40.8	&	16.24	&	49778	&	  74	&	       	&	      	&	      	&	                                     \\
16:08:43.21	&	29:12:58.4	&	15.45	&	 7052	&	  67	&	Sc     	&	      	&	OCS   	&	                                     \\
16:09:15.88	&	29:17:37.1	&	15.96	&	14259	&	  64	&	E      	&	      	&	OCS   	&	                                     \\
16:09:20.67	&	29:02:04.1	&	16.16	&	16076	&	  55	&	       	&	      	&	      	&	                                     \\
16:09:27.30	&	29:43:02.2	&	15.88	&	14119	&	  35	&	Sc     	&	      	&	OCS   	&	                                     \\
16:09:30.01	&	29:50:14.8	&	15.90	&	 9931	&	  37	&	Sc     	&	      	&	OCS   	&	                                     \\
16:09:47.36	&	29:11:19.6	&	15.98	&	26198	&	  60	&	E      	&	      	&	OCS   	&	                                     \\
16:09:50.74	&	28:59:23.7	&	15.30	&	23336	&	  76	&	SBc    	&	      	&	OCS   	&	                                     \\
16:10:16.92	&	29:07:33.1	&	14.45	&	 9789	&	  33	&	E      	&	      	&	OCS   	&	                                     \\
16:10:35.52	&	29:18:50.7	&	16.29	&	15470	&	  72	&	       	&	      	&	      	&	                                     \\
16:10:37.13	&	29:30:46.8	&	14.67	&	 9232	&	  83	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
16:10:43.83	&	29:18:22.0	&	15.97	&	26140	&	  19	&	Sc     	&	      	&	OCS   	&	                                     \\
16:10:48.93	&	29:31:51.2	&	16.12	&	24464	&	  89	&	Sc     	&	      	&	OCS   	&	                                     \\
16:10:51.45	&	29:10:30.0	&	16.02	&	37944	&	  59	&	E      	&	      	&	OCS   	&	                                     \\
16:11:02.09	&	29:31:29.5	&	14.74	&	15591	&	  47	&	S0     	&	      	&	OCS   	&	                                     \\
16:11:03.81	&	29:24:36.1	&	16.04	&	10100	&	 111	&	Sc     	&	      	&	OCS   	&	edgeon                               \\
16:11:09.30	&	28:58:58.8	&	15.91	&	15856	&	  27	&	E      	&	      	&	OCS   	&	                                     \\
16:11:18.25	&	29:51:29.9	&	15.76	&	28227	&	  67	&	S0     	&	      	&	OCS   	&	                                     \\
16:11:26.49	&	29:21:11.9	&	14.05	&	15876	&	  56	&	Sc     	&	      	&	OCS   	&	                                     \\
16:11:27.28	&	29:47:38.7	&	15.42	&	15684	&	  57	&	S0     	&	      	&	OCS   	&	                                     \\
16:11:29.59	&	29:27:00.3	&	14.80	&	 9715	&	  56	&	Sc     	&	      	&	OCS   	&	                                     \\
16:11:32.95	&	29:22:25.6	&	15.88	&	 9187	&	  53	&	Sb     	&	      	&	OCS   	&	                                     \\
16:11:35.23	&	29:04:20.6	&	16.04	&	15737	&	  75	&	E      	&	      	&	OCS   	&	                                     \\
16:11:36.24	&	29:29:32.1	&	15.55	&	27543	&	  38	&	Sa     	&	      	&	OCS   	&	                                     \\
16:11:37.53	&	29:34:55.7	&	16.13	&	27857	&	  53	&	       	&	      	&	      	&	                                     \\
16:11:37.56	&	29:36:14.8	&	14.84	&	27890	&	  42	&	E      	&	      	&	OCS   	&	                                     \\
16:11:44.57	&	29:44:53.7	&	16.16	&	15230	&	  61	&	       	&	      	&	      	&	                                     \\
16:11:45.54	&	29:44:01.4	&	15.82	&	15021	&	  52	&	E      	&	      	&	OCS   	&	                                     \\
16:11:47.69	&	29:34:22.5	&	15.88	&	 9489	&	  54	&	Sc     	&	      	&	OCS   	&	                                     \\
16:11:50.68	&	29:30:55.4	&	15.38	&	15699	&	  46	&	Sc     	&	      	&	OCS   	&	                                     \\
16:11:51.54	&	29:51:50.0	&	14.98	&	15277	&	  71	&	Sc     	&	      	&	OCS   	&	                                     \\
16:11:52.59	&	29:21:47.4	&	16.34	&	26318	&	  42	&	       	&	      	&	      	&	                                     \\
16:11:53.51	&	29:10:38.4	&	14.16	&	15232	&	  51	&	SBc    	&	      	&	OCS   	&	                                     \\
16:11:53.14	&	29:51:20.0	&	16.36	&	15277	&	  83	&	       	&	      	&	      	&	                                     \\
16:11:55.32	&	29:49:46.5	&	14.86	&	15006	&	  26	&	E      	&	      	&	OCS   	&	                                     \\
16:11:56.65	&	29:27:16.6	&	14.57	&	 9510	&	  57	&	Sb     	&	      	&	OCS   	&	                                     \\
16:11:58.06	&	29:09:52.0	&	15.59	&	10421	&	  90	&	Sc     	&	      	&	OCS   	&	                                     \\
16:11:58.19	&	29:50:18.3	&	13.12	&	15006	&	  26	&	E      	&	      	&	OCS   	&	                                     \\
16:12:01.75	&	29:33:19.0	&	15.39	&	15804	&	  56	&	E      	&	      	&	OCS   	&	                                     \\
16:12:04.15	&	29:32:56.7	&	16.15	&	15813	&	  54	&	       	&	      	&	      	&	                                     \\
16:12:05.41	&	29:32:49.2	&	16.00	&	16013	&	  51	&	E      	&	      	&	OCS   	&	                                     \\
16:12:10.71	&	29:51:34.1	&	15.90	&	15166	&	  50	&	Sa     	&	      	&	OCS   	&	                                     \\
16:12:11.24	&	29:34:27.9	&	14.29	&	16135	&	  37	&	Sb     	&	      	&	OCS   	&	                                     \\
16:12:11.85	&	29:33:14.4	&	15.44	&	16075	&	  48	&	E      	&	      	&	OCS   	&	                                     \\
16:12:16.78	&	29:34:22.7	&	15.39	&	16314	&	  38	&	E      	&	      	&	OCS   	&	                                     \\
16:12:18.14	&	29:04:48.2	&	14.28	&	 9709	&	  35	&	E      	&	      	&	OCS   	&	                                     \\
16:12:18.47	&	29:32:51.3	&	15.72	&	15921	&	  44	&	E      	&	      	&	OCS   	&	                                     \\
16:12:21.20	&	29:38:50.8	&	15.96	&	 9525	&	  85	&	E      	&	      	&	OCS   	&	                                     \\
16:12:24.37	&	29:24:19.7	&	16.05	&	 9690	&	  40	&	E      	&	      	&	OCS   	&	                                     \\
16:12:35.17	&	29:21:54.3	&	12.44	&	10195	&	  23	&	Sc     	&	      	&	OCS   	&	                                     \\
16:12:35.58	&	29:29:04.7	&	12.88	&	 9564	&	  51	&	E      	&	      	&	OCS   	&	                                     \\
16:12:37.68	&	29:30:23.7	&	16.03	&	10251	&	  39	&	E      	&	      	&	OCS   	&	                                     \\
16:12:38.80	&	29:38:38.0	&	13.99	&	 9624	&	  39	&	E      	&	      	&	OCS   	&	                                     \\
16:12:40.23	&	29:10:47.9	&	15.99	&	34991	&	  36	&	S0     	&	      	&	OCS   	&	                                     \\
16:12:43.63	&	29:11:51.0	&	16.32	&	31935	&	  55	&	       	&	      	&	      	&	                                     \\
16:12:42.97	&	29:46:03.9	&	16.02	&	18690	&	  62	&	E      	&	      	&	OCS   	&	                                     \\
16:12:43.54	&	29:23:50.1	&	16.31	&	 9369	&	  38	&	       	&	      	&	      	&	                                     \\
16:12:46.59	&	29:28:08.4	&	16.08	&	 9732	&	  83	&	E      	&	      	&	OCS   	&	                                     \\
16:12:51.78	&	29:06:31.7	&	16.10	&	 9717	&	  42	&	S0     	&	      	&	OCS   	&	                                     \\
16:12:53.35	&	29:25:06.6	&	14.93	&	 9385	&	  67	&	Sb     	&	      	&	OCS   	&	                                     \\
16:12:53.11	&	29:36:36.7	&	16.00	&	15005	&	  58	&	Sa     	&	      	&	OCS   	&	                                     \\
16:12:53.73	&	29:19:11.1	&	15.82	&	 9965	&	  43	&	E      	&	      	&	OCS   	&	                                     \\
16:12:58.62	&	29:33:23.5	&	15.18	&	18275	&	  32	&	Sb     	&	      	&	OCS   	&	                                     \\
16:13:02.82	&	29:24:52.4	&	16.31	&	26286	&	  86	&	       	&	      	&	      	&	                                     \\
16:13:16.48	&	29:23:03.8	&	15.50	&	 9531	&	  53	&	Sc     	&	      	&	OCS   	&	                                     \\
16:13:18.69	&	29:13:43.3	&	16.16	&	31870	&	  52	&	       	&	      	&	      	&	                                     \\
16:13:29.73	&	29:06:17.3	&	16.05	&	35277	&	  56	&	E      	&	      	&	OCS   	&	                                     \\
16:13:30.09	&	29:08:36.5	&	14.82	&	23483	&	  62	&	Sa     	&	      	&	OCS   	&	                                     \\
16:13:47.81	&	29:09:11.5	&	15.09	&	 9250	&	  72	&	Sc     	&	      	&	OCS   	&	                                     \\
16:13:51.60	&	29:24:01.5	&	16.10	&	28452	&	  57	&	Sb     	&	      	&	OCS   	&	                                     \\
16:14:10.90	&	29:51:06.3	&	14.22	&	10145	&	  33	&	E      	&	      	&	OCS   	&	                                     \\
16:14:14.94	&	29:17:32.7	&	15.38	&	 9848	&	  49	&	E      	&	      	&	OCS   	&	                                     \\
16:14:48.12	&	29:18:01.1	&	16.03	&	23245	&	  67	&	Sa     	&	      	&	OCS   	&	                                     \\
16:14:54.56	&	29:21:41.0	&	16.05	&	28371	&	  74	&	Sa     	&	      	&	OCS   	&	                                     \\
16:14:55.24	&	29:28:03.5	&	16.05	&	23541	&	  97	&	Sa     	&	      	&	OCS   	&	                                     \\
16:15:31.81	&	28:55:43.5	&	15.11	&	 9885	&	  35	&	Sa     	&	      	&	OCS   	&	                                     \\
16:17:15.10	&	29:41:26.6	&	15.89	&	26895	&	  34	&	S0     	&	      	&	OCS   	&	                                     \\
16:17:26.37	&	29:29:19.1	&	15.28	&	18062	&	  44	&	Sb     	&	      	&	OCS   	&	                                     \\
16:17:33.61	&	29:31:47.8	&	15.42	&	18250	&	  49	&	SBc    	&	      	&	OCS   	&	                                     \\
16:18:11.94	&	29:13:27.5	&	15.38	&	10463	&	  52	&	Sc     	&	      	&	OCS   	&	                                     \\
16:18:21.19	&	29:52:08.9	&	16.14	&	10308	&	  52	&	       	&	      	&	      	&	                                     \\
16:18:28.44	&	29:47:54.8	&	16.14	&	18596	&	  55	&	       	&	      	&	      	&	                                     \\
16:18:35.05	&	29:49:02.0	&	15.53	&	18245	&	  45	&	E      	&	      	&	OCS   	&	                                     \\
16:18:37.64	&	29:48:48.5	&	15.68	&	18284	&	  55	&	Sc     	&	      	&	OCS   	&	                                     \\
16:18:49.85	&	29:50:27.5	&	15.20	&	18027	&	  50	&	SBb    	&	      	&	OCS   	&	SBb                                  \\
16:19:01.93	&	29:44:35.3	&	15.86	&	29607	&	  81	&	Sb     	&	      	&	OCS   	&	Sa                                   \\
16:19:09.72	&	29:44:06.3	&	15.89	&	24652	&	  70	&	Sc     	&	      	&	OCS   	&	Sc                                   \\
16:19:19.85	&	29:33:35.5	&	16.15	&	25030	&	  52	&	       	&	      	&	      	&	                                     \\
16:20:15.99	&	29:29:19.6	&	15.16	&	18343	&	  33	&	Sb     	&	      	&	OCS   	&	edgeon Sb                            \\
16:20:17.90	&	29:00:44.6	&	16.13	&	    0	&	   0	&	E      	&	      	&	OCS   	&	                                     \\
16:20:25.06	&	29:45:11.5	&	16.01	&	25006	&	  67	&	E      	&	      	&	OCS   	&	E                                    \\
16:20:35.39	&	29:34:16.1	&	16.36	&	29015	&	  57	&	       	&	      	&	      	&	                                     \\
16:20:41.30	&	29:47:28.3	&	16.15	&	29182	&	  43	&	       	&	      	&	      	&	                                     \\
16:20:45.36	&	29:49:47.6	&	16.12	&	29247	&	  54	&	E      	&	      	&	OCS   	&	E                                    \\
16:20:52.41	&	29:50:45.0	&	15.86	&	27799	&	  57	&	E      	&	      	&	OCS   	&	Sb                                   \\
16:20:54.21	&	29:44:26.8	&	15.83	&	29801	&	  53	&	Sa     	&	      	&	OCS   	&	Sa                                   \\
16:20:55.63	&	29:49:02.5	&	15.56	&	28912	&	  32	&	E      	&	      	&	OCS   	&	E                                    \\
16:21:05.43	&	29:50:59.5	&	16.12	&	26897	&	  70	&	E      	&	      	&	OCS   	&	Sc edgeon                            \\
16:21:16.69	&	29:31:50.3	&	16.24	&	35561	&	  84	&	       	&	      	&	      	&	                                     \\
16:21:17.17	&	29:32:56.5	&	16.18	&	27857	&	  56	&	       	&	      	&	      	&	                                     \\
16:21:21.83	&	29:37:57.0	&	16.29	&	29250	&	  49	&	       	&	      	&	      	&	                                     \\
16:21:25.76	&	29:44:02.9	&	16.31	&	29490	&	  75	&	       	&	      	&	      	&	                                     \\
16:21:43.17	&	29:43:31.7	&	15.51	&	29364	&	  49	&	E      	&	      	&	OCS   	&	E                                    \\
 \enddata
\end{deluxetable}
\end{document}


==> wegner.table3.dat <==
\documentclass{aastex}
\usepackage{natbib}

\begin{document}

\clearpage
\renewcommand{\arraystretch}{.6}
\oddsidemargin=-0.7in
\evensidemargin=-0.7in




\begin{deluxetable}{rcrc}
\tablewidth{0pt}
\tablecaption{Velocities obtained for the RCS and VCS samples}
\tablehead{	\colhead{RA} &
		\colhead{Dec} &
		\colhead{$cz$} &
		\colhead{$czerr$}
}
\startdata

 8 36 05.38 & 28 49 28.9 &  15454 & 37 \\
 8 36 20.77 & 29 16 37.6 &  23056 & 31 \\
 8 36 56.09 & 29 48 06.4 &  15042 & 32 \\
 8 37 12.46 & 29 43 44.7 &  31879 & 33 \\
 8 37 21.34 & 29 35 42.9 &  14323 & 29 \\
 8 38 14.95 & 29 45 20.6 &  32578 & 30 \\
 8 39 14.69 & 28 50 11.3 &  24889 & 27 \\
 8 41 19.75 & 29 29 14.4 &  25243 & 29 \\
 8 41 31.94 & 29 03 59.6 &  25188 & 30 \\
 8 41 36.93 & 29 08 11.1 &  23606 & 31 \\
 8 41 55.78 & 29 15 27.3 &  15439 & 30 \\
 8 42 21.84 & 29 06 11.1 &  29671 & 31 \\
 8 42 57.40 & 29 39 40.5 &  29615 & 36 \\
 8 43 11.98 & 29 23 47.2 &  22588 & 44 \\
 8 44 21.41 & 29 06 08.3 &  13501 & 30 \\
 8 44 35.15 & 29 17 14.3 &  29139 & 33 \\
 8 44 53.56 & 28 49 52.4 &  15177 & 32 \\
 8 46 00.03 & 29 05 48.8 &  25350 & 35 \\
 8 46 43.38 & 28 54 31.6 &  25670 & 35 \\
 8 47 40.73 & 29 31 27.4 &  59372 & 53 \\
 8 48 00.65 & 29 29 35.7 &  14973 & 34 \\
 8 48 25.63 & 29 44 09.0 &  35830 & 32 \\
 8 49 32.54 & 29 26 19.3 &  31056 & 33 \\
 8 50 08.63 & 29 33 02.3 &  30306 & 58 \\
 8 50 14.20 & 29 40 50.1 &  32612 & 39 \\
 8 50 54.79 & 29 17 15.2 &   8109 & 30 \\
 8 51 56.98 & 29 28 48.9 &  25284 & 37 \\
 8 52 15.89 & 29 42 51.1 &  30999 & 50 \\
 8 53 12.06 & 29 14 53.6 &  25398 & 30 \\
 8 53 27.98 & 29 04 56.8 &  26021 & 28 \\
 8 54 03.63 & 29 03 05.8 &  25620 & 49 \\
 8 54 14.86 & 28 54 09.3 &  24958 & 42 \\
 8 54 24.78 & 29 03 35.8 &  12979 & 30 \\
 8 54 33.02 & 29 11 21.4 &   6456 & 34 \\
 8 56 16.81 & 29 00 10.6 &  12733 & 29 \\
 8 57 13.80 & 29 17 33.7 &   6265 & 32 \\
 9 01 24.10 & 29 03 35.9 &  12598 & 32 \\
 9 01 26.82 & 29 29 08.7 &  25401 & 29 \\
 9 07 08.49 & 29 28 49.6 &  19332 & 30 \\
 9 09 21.76 & 29 23 47.5 &  16073 & 36 \\
 9 13 53.17 & 29 04 40.8 &  16040 & 31 \\
 9 13 54.21 & 29 04 50.7 &  16074 & 29 \\
 9 14 08.42 & 29 44 32.8 &   6320 & 30 \\
 9 15 59.24 & 29 09 06.8 &   4091 & 31 \\
 9 21 29.56 & 29 41 39.1 &  18802 & 30 \\
 9 27 01.75 & 29 12 37.6 &  18689 & 28 \\
 9 30 42.61 & 29 38 40.0 &  22585 & 38 \\
 9 32 08.32 & 29 14 58.9 &  42045 & 47 \\
 9 39 41.73 & 29 01 48.9 &  38144 & 41 \\
 9 44 00.32 & 28 52 26.8 &  31100 & 33 \\
 9 46 42.23 & 29 20 13.7 &  33777 & 28 \\
 9 46 57.73 & 29 41 45.6 &  33040 & 45 \\
 9 48 31.11 & 29 14 58.6 &  33538 & 100 \\
 9 49 15.10 & 28 55 43.4 &  14051 & 36 \\
 9 58 40.15 & 28 52 39.3 &   6388 & 30 \\
 9 59 57.14 & 29 17 19.8 &   6353 & 26 \\
10 06 18.14 & 28 56 40.5 &   1356 & 30 \\
10 06 50.56 & 29 20 01.1 &  28155 & 35 \\
10 10 42.57 & 28 50 11.6 &  10031 & 29 \\
10 14 33.61 & 29 19 06.9 &   6504 & 29 \\
10 17 18.24 & 29 14 34.1 &  14727 & 30 \\
10 20 21.07 & 29 24 45.7 &  24300 & 36 \\
10 23 55.92 & 28 59 52.7 &  46988 & 52 \\
10 40 07.24 & 29 20 05.2 &  29768 & 42 \\
10 41 22.93 & 29 33 00.3 &  35202 & 28 \\
10 42 04.16 & 29 33 23.6 &  11889 & 33 \\
10 56 52.73 & 29 03 23.9 &  14257 & 31 \\
10 57 49.71 & 29 40 45.4 &  16258 & 34 \\
10 58 57.27 & 29 29 03.6 &  21585 & 37 \\
10 59 24.74 & 29 26 32.5 &  21452 & 34 \\
11 03 30.59 & 29 08 56.7 &   9881 & 29 \\
11 03 45.36 & 29 30 19.4 &  21521 & 29 \\
11 05 53.89 & 28 51 26.7 &   9635 & 31 \\
11 10 59.16 & 29 06 31.7 &   9371 & 31 \\
11 11 13.02 & 28 45 58.1 &   8670 & 94 \\
11 16 16.61 & 29 13 49.1 &  14260 & 30 \\
11 16 48.72 & 29 19 34.7 &  14611 & 27 \\
11 16 48.75 & 29 39 21.6 &  18055 & 36 \\
11 17 17.48 & 28 46 40.7 &  13703 & 30 \\
11 17 35.45 & 29 26 41.9 &  13552 & 29 \\
11 19 28.28 & 28 45 48.2 &  17903 & 38 \\
11 19 50.04 & 29 05 15.9 &  14140 & 31 \\
11 19 52.67 & 29 14 34.5 &  17409 & 36 \\
11 23 30.42 & 29 13 42.9 &  21848 & 43 \\
11 27 55.03 & 28 53 31.4 &   6676 & 32 \\
11 32 23.86 & 28 56 07.0 &  30642 & 41 \\
11 36 48.27 & 29 37 55.9 &  40915 & 42 \\
11 38 06.32 & 29 34 46.3 &  40732 & 37 \\
11 38 40.99 & 29 17 18.1 &  39174 & 53 \\
11 39 36.13 & 28 56 10.8 &  42325 & 45 \\
11 40 39.62 & 29 32 26.0 &  24162 & 38 \\
11 41 46.21 & 28 56 36.1 &  36101 & 30 \\
11 42 03.86 & 28 52 18.1 &  37399 & 30 \\
11 42 54.38 & 28 54 48.7 &  29238 & 42 \\
11 45 01.18 & 29 39 02.8 &  28636 & 30 \\
11 46 17.95 & 28 53 58.3 &  43904 & 33 \\
11 46 25.65 & 29 35 46.6 &  43514 & 32 \\
11 47 00.93 & 29 26 20.2 &  10074 & 30 \\
11 47 39.23 & 29 10 22.4 &  39998 & 41 \\
11 47 51.53 & 29 01 28.8 &  16549 & 40 \\
11 49 19.63 & 29 37 00.0 &  21321 & 32 \\
11 49 37.56 & 29 35 03.8 &  13573 & 30 \\
11 56 15.47 & 29 07 59.0 &  14693 & 29 \\
11 56 50.76 & 29 41 01.1 &  21304 & 39 \\
11 57 39.94 & 29 08 12.7 &  41700 & 39 \\
11 58 35.48 & 29 41 14.2 &  24456 & 29 \\
11 58 38.43 & 29 40 04.5 &  24480 & 35 \\
11 58 53.84 & 29 33 27.5 &  24276 & 30 \\
11 58 59.09 & 29 11 36.2 &   3508 & 34 \\
11 59 44.88 & 29 29 36.6 &  28867 & 50 \\
12 00 02.61 & 29 26 04.2 &  28694 & 52 \\
12 00 32.51 & 28 59 07.0 &  24013 & 37 \\
12 02 32.11 & 29 14 37.1 &   3475 & 33 \\
12 03 42.84 & 29 38 19.3 &   8516 & 30 \\
12 05 10.56 & 29 36 54.1 &  21679 & 30 \\
12 05 51.98 & 29 26 47.2 &   3785 & 32 \\
12 08 35.66 & 29 32 29.6 &  43182 & 42 \\
12 11 53.47 & 29 19 00.5 &  40417 & 40 \\
12 12 04.88 & 28 45 10.8 &   6614 & 30 \\
12 12 22.87 & 29 29 47.3 &  30485 & 39 \\
12 13 03.87 & 29 30 20.9 &  27212 & 31 \\
12 13 04.77 & 29 33 36.1 &  28054 & 33 \\
12 13 48.24 & 29 36 19.3 &  22097 & 29 \\
12 13 49.74 & 29 36 43.5 &  21888 & 30 \\
12 14 04.44 & 29 42 50.8 &  31509 & 36 \\
12 14 06.01 & 28 56 39.8 &  40728 & 27 \\
12 14 10.68 & 28 55 31.6 &  42811 & 48 \\
12 14 34.48 & 28 43 51.1 &  24073 & 51 \\
12 14 40.32 & 29 17 19.5 &  21962 & 37 \\
12 15 39.60 & 29 25 14.3 &  22843 & 39 \\
12 16 51.60 & 29 03 15.8 &   1132 & 44 \\
12 17 29.59 & 29 12 21.8 &  32887 & 76 \\
12 18 02.83 & 29 24 39.0 &  30276 & 27 \\
12 18 23.45 & 28 58 29.1 &  22428 & 30 \\
12 19 03.14 & 29 21 07.3 &  18200 & 35 \\
12 20 35.78 & 29 17 59.8 &  26871 & 51 \\
12 20 54.88 & 29 25 19.7 &  29552 & 29 \\
12 21 52.76 & 28 57 06.2 &  12624 & 31 \\
12 21 53.44 & 29 05 19.0 &  20130 & 30 \\
12 22 23.58 & 29 26 37.5 &   7853 & 30 \\
12 23 57.38 & 29 35 47.7 &    765 & 57 \\
12 25 27.17 & 28 57 32.0 &  19397 & 37 \\
12 25 28.92 & 28 55 38.3 &  19578 & 29 \\
12 26 39.49 & 29 33 45.2 &  17461 & 30 \\
12 27 29.73 & 29 13 55.6 &  17335 & 30 \\
12 28 53.89 & 28 50 21.5 &  14919 & 32 \\
12 28 56.41 & 28 52 09.5 &  25377 & 30 \\
12 29 43.58 & 28 50 39.9 &  51287 & 37 \\
12 30 11.82 & 29 34 18.5 &  38549 & 49 \\
12 30 53.30 & 29 03 46.1 &  18159 & 44 \\
12 31 08.00 & 28 50 29.0 &  18575 & 32 \\
12 31 25.39 & 29 11 08.2 &   4395 & 31 \\
12 32 20.21 & 29 16 59.9 &  26182 & 40 \\
12 32 21.79 & 29 24 41.1 &  15263 & 33 \\
12 32 43.11 & 28 55 29.2 &  25447 & 41 \\
12 33 30.60 & 28 56 08.9 &   9179 & 33 \\
12 33 47.83 & 29 42 16.2 &  27386 & 30 \\
12 34 24.34 & 29 07 59.0 &  44840 & 43 \\
12 35 08.76 & 29 10 51.6 &  19075 & 44 \\
12 35 08.76 & 29 10 51.6 &  19083 & 33 \\
12 35 18.60 & 29 06 15.0 &  18417 & 38 \\
12 35 21.99 & 29 34 16.3 &  15236 & 30 \\
12 35 39.98 & 28 56 06.9 &  24449 & 31 \\
12 35 40.90 & 29 10 54.0 &  19504 & 29 \\
12 35 49.79 & 29 11 19.2 &  19335 & 34 \\
12 37 39.79 & 29 12 47.0 &  18642 & 49 \\
12 38 47.65 & 28 50 30.5 &   7270 & 30 \\
12 39 20.59 & 28 54 47.4 &   7480 & 31 \\
12 41 12.38 & 29 03 53.9 &  40187 & 229 \\
12 41 13.09 & 28 53 09.6 &  19933 & 30 \\
12 41 27.98 & 28 47 28.5 &  10518 & 30 \\
12 43 11.67 & 29 38 52.9 &  28738 & 30 \\
12 43 32.68 & 29 28 21.5 &  40528 & 42 \\
12 43 55.17 & 29 37 49.4 &  31111 & 50 \\
12 44 08.79 & 29 32 03.1 &  28539 & 49 \\
12 44 28.05 & 29 42 30.6 &  30929 & 33 \\
12 44 54.69 & 29 40 06.3 &  17342 & 38 \\
12 45 07.45 & 28 45 17.8 &  16552 & 37 \\
12 47 05.61 & 29 28 33.6 &  40981 & 33 \\
12 47 12.99 & 29 27 31.6 &  14978 & 30 \\
12 48 38.43 & 29 11 24.7 &   7119 & 30 \\
12 49 04.09 & 28 53 08.9 &  18354 & 33 \\
12 50 32.39 & 28 44 59.2 &  14701 & 29 \\
12 52 41.88 & 28 57 34.0 &   9810 & 30 \\
12 52 53.10 & 29 13 28.0 &  25457 & 33 \\
12 53 54.12 & 29 21 44.3 &  16965 & 31 \\
12 54 38.43 & 29 09 37.5 &  18526 & 34 \\
12 56 40.04 & 29 35 32.6 &  25371 & 30 \\
12 57 05.28 & 28 58 52.9 &  20253 & 37 \\
12 57 22.63 & 29 09 58.8 &  20513 & 40 \\
12 58 06.93 & 29 02 04.0 &   7277 & 49 \\
12 58 18.25 & 29 07 43.2 &   7815 & 29 \\
12 58 18.28 & 29 07 30.3 &  18531 & 30 \\
12 59 37.63 & 29 28 19.8 &  28430 & 34 \\
13 00 06.60 & 29 27 45.0 &   6554 & 26 \\
13 00 21.18 & 29 20 12.8 &  17193 & 33 \\
13 01 09.33 & 29 28 45.4 &  25182 & 29 \\
13 01 24.53 & 29 18 30.6 &   7181 & 30 \\
13 01 25.27 & 29 18 48.3 &   7024 & 30 \\
13 01 39.59 & 29 20 13.9 &  23471 & 32 \\
13 02 04.44 & 28 53 40.1 &   8116 & 25 \\
13 02 19.43 & 28 57 09.2 &  10373 & 27 \\
13 02 25.67 & 28 51 29.0 &   6687 & 30 \\
13 04 38.77 & 28 58 21.3 &   7609 & 30 \\
13 05 53.05 & 29 35 58.0 &  16708 & 34 \\
13 06 14.90 & 29 03 52.5 &   7030 & 29 \\
13 06 41.92 & 28 54 24.3 &   7689 & 39 \\
13 07 49.24 & 29 25 47.9 &  72075 & 72 \\
13 09 08.94 & 28 53 32.9 &   7443 & 26 \\
13 09 34.35 & 29 17 32.8 &  36779 & 46 \\
13 09 40.58 & 29 13 22.9 &  25407 & 41 \\
13 11 38.16 & 29 16 15.2 &  18217 & 33 \\
13 13 52.01 & 29 18 50.6 &  23069 & 40 \\
13 14 37.63 & 29 19 05.4 &   6525 & 30 \\
13 14 39.70 & 28 44 37.0 &  41100 & 39 \\
13 15 37.88 & 29 39 30.1 &   6554 & 35 \\
13 16 03.95 & 29 22 54.5 &  11329 & 31 \\
13 16 59.96 & 28 59 22.6 &  27892 & 30 \\
13 17 32.45 & 28 59 12.3 &  18251 & 37 \\
13 22 37.40 & 29 41 12.6 &  33422 & 32 \\
13 22 44.07 & 29 24 35.2 &  27781 & 40 \\
13 23 02.99 & 29 22 29.1 &  32927 & 56 \\
13 24 53.80 & 28 46 16.8 &  17474 & 32 \\
13 26 24.65 & 29 30 36.7 &  37714 & 42 \\
13 27 26.07 & 29 02 38.0 &  40446 & 37 \\
13 29 49.18 & 28 52 08.4 &  22936 & 30 \\

\enddata
\end{deluxetable}

\end{document}

